Morphological Annotations for Groups in the FIRST Database

The morphology of selected groups of sources in the FIRST (Faint Images of the Radio Sky at Twenty Centimeters) survey and catalog is examined. Sources in the FIRST catalog (April 2003 release, 811117 entries) were sorted into singles, doubles, triples and groups of higher-count membership based on a proximity criteria. The 7106 groups with four or more components were examined individually for bent types including, but not limited to, wide-angle tail (WAT) and narrow-angle tail (NAT) types. In the process of this examination, ring, double-double (DD), X-shaped, hybrid morphology (HYMOR), giant radio sources (GRS), and the herein described W-shaped and tri-axial morphology systems were also identified. For the convenience of the reader separate tables for distinctive types were generated. A few curiosities were found. For the 16,950 three-component groups and 74,788 two-component groups, catalogs with probability estimates for bent classification, as determined by pattern recognition techniques, are presented.

==> tab1.txt <==
Table 1.  WAT and NAT Sources - 412 entries
Source  Designation         system coordinate            core coordinate       type size  Group   Comments
                        R.A.(J2000)   Dec.(J2000)    R.A.(J2000)   Dec.(J2000)      (')
FCG J000330.7+002756   00 03 31.218  +00 28 04.25   00 03 30.731  +00 27 56.09 c   1.12  000455  wat
FCG J002042.0-112103   00 20 41.243  -11 21 07.36   00 20 42.045  -11 21 03.42 v   0.95  002611  nat dd?, ring nearby
FCG J004012.8+012542   00 40 13.004  +01 26 03.05   00 40 12.891  +01 25 42.06 v   1.99  004994  wat dd?
FCG J004150.2-092548   00 41 51.461  -09 25 47.99   00 41 50.271  -09 25 48.92 v   0.64  005236  nat dd
FCG J004152.1+002837   00 41 51.586  +00 28 36.22   00 41 52.109  +00 28 37.37 v?  0.80  005238  nat
FCG J005602.6-012004   00 56 01.880  -01 20 25.26   00 56 02.666  -01 20 04.82 v   0.92  007000  nat prototypical 0053-015 in A119
FCG J010236.5-005007   01 02 36.812  -00 50 00.99   01 02 36.579  -00 50 07.69 c   0.94  007807  wat int starwars, first system of group
FCG J010242.4-005032   01 02 41.686  -00 50 27.71   01 02 42.429  -00 50 32.98 c   1.16  007807  wat int starwars, second system of group
FCG J010403.0-002440   01 04 04.046  -00 24 32.84   01 04 03.040  -00 24 40.94 v   0.76  007991  nat
FCG J011425.5+002932   01 14 25.792  +00 29 36.77   01 14 25.594  +00 29 32.59 c   1.05  009186  wat
FCG J011900.1-100346   01 19 01.539  -10 03 29.08   01 19 00.162  -10 03 46.55 c?  1.09  009752  nat
FCG J012947.0+004633   01 29 47.629  +00 46 32.61   01 29 47.038  +00 46 33.45 c   0.95  011039  wat bifurcation
FCG J013134.5+003341   01 31 34.481  +00 33 33.12   01 31 34.533  +00 33 41.77 v?  1.35  011265  wat distorted, core id ambiguous
FCG J013247.1+011545   01 32 46.834  +01 15 54.77   01 32 47.163  +01 15 45.45 c   1.49  011430  nat
FCG J021052.2-063333   02 10 52.275  -06 33 35.99   02 10 52.223  -06 33 33.63 v   1.26  017193  nat distorted int
FCG J021234.9-082042   02 12 35.093  -08 20 39.80   02 12 34.934  -08 20 42.16 v   0.54  017581  nat mg
FCG J021619.7-024433   02 16 21.563  -02 44 15.61   02 16 19.753  -02 44 33.59 v?  3.36  018482  nat/wat
FCG J024558.4-064859   02 45 58.031  -06 48 59.23   02 45 58.451  -06 48 59.96 c   1.32  022425  wat
FCG J024612.8-084735   02 46 12.407  -08 47 54.73   02 46 12.819  -08 47 35.89 c   0.84  022456  nat
FCG J031147.3+010846   03 11 47.767  +01 08 51.80   03 11 47.362  +01 08 46.64 c?  0.26  024970  nat
FCG J070029.9+494647   07 00 30.262  +49 46 51.45   07 00 29.914  +49 46 47.41 c   0.43  026563  wat
FCG J070723.0+592725   07 07 24.610  +59 27 10.79   07 07 23.091  +59 27 25.65 c?  3.68  028338  wat w? mg
FCG J070759.2+444906   07 07 59.675  +44 49 06.07   07 07 59.276  +44 49 06.02 c   1.39  028563  wat dd ring-lobe
FCG J070825.8+540838   07 08 25.646  +54 08 51.58   07 08 25.861  +54 08 38.84 c   1.51  028693  nat/wat mg ring-lobe?, wat component?
FCG J071406.0+510000   07 14 05.715  +51 00 07.49   07 14 06.006  +51 00 00.20 v   0.64  030860  wat
FCG J071424.6+401559   07 14 23.649  +40 16 04.77   07 14 24.611  +40 15 59.29 v   0.76  030985  nat
FCG J072106.9+363903   07 21 07.948  +36 39 14.26   07 21 06.968  +36 39 03.26 v?  1.04  034421  wat
FCG J072109.8+531237   07 21 11.665  +53 12 43.38   07 21 09.856  +53 12 37.39 c   1.20  034428  wat first system of group
FCG J072115.5+531411   07 21 15.169  +53 14 07.53   07 21 15.520  +53 14 11.46 v   0.78  034428  wat second system of group
FCG J072431.5+501052   07 24 31.382  +50 10 54.30   07 24 31.572  +50 10 52.85 c   1.28  036444  wat
FCG J072725.1+310934   07 27 25.442  +31 09 26.21   07 27 25.140  +31 09 34.60 c   1.61  038212  wat
FCG J072930.2+594952   07 29 29.415  +59 49 42.26   07 29 30.246  +59 49 52.79 c   0.50  039493  nat
FCG J073229.7+374420   07 32 29.818  +37 44 18.26   07 32 29.763  +37 44 20.16 c   0.57  041299  wat interacting?
FCG J073441.9+361129   07 34 42.255  +36 11 34.96   07 34 41.933  +36 11 29.57 c   0.51  042662  nat
FCG J073539.8+251020   07 35 40.204  +25 10 14.53   07 35 39.804  +25 10 20.38 c   1.28  043263  wat
FCG J073540.4+361912   07 35 40.624  +36 19 18.54   07 35 40.471  +36 19 12.76 c   0.30  043290  nat tri unu
FCG J073618.0+241043   07 36 18.534  +24 11 04.67   07 36 18.001  +24 10 43.90 c   0.90  043721  nat
FCG J073849.8+415907   07 38 48.769  +41 59 23.84   07 38 49.895  +41 59 07.86 v   0.73  045405  nat
FCG J074115.4+163254   07 41 15.812  +16 32 56.61   07 41 15.498  +16 32 54.13 c   0.32  047084  wat arc int, first system of group
FCG J074118.0+163156   07 41 18.603  +16 31 52.20   07 41 18.029  +16 31 56.82 c   0.66  047084  nat int, second system of group
FCG J074143.0+174056   07 41 43.106  +17 41 12.99   07 41 43.041  +17 40 56.96 c   1.45  047390  nat
FCG J074305.9+271012   07 43 05.791  +27 10 26.42   07 43 05.965  +27 10 12.27 v   0.57  048441  wat
FCG J074310.8+520337   07 43 09.866  +52 03 46.16   07 43 10.868  +52 03 37.53 c?  0.54  048506  nat ring?
FCG J074639.3+465240   07 46 39.969  +46 52 27.31   07 46 39.374  +46 52 40.08 c?  0.82  051101  nat mg tri unu
FCG J074640.0+465214   07 46 39.969  +46 52 27.31   07 46 40.069  +46 52 14.57 c?  0.82  051101  wat mg tri unu
FCG J074757.7+372638   07 47 57.497  +37 26 26.83   07 47 57.770  +37 26 38.43 v   0.53  052062  wat mg
FCG J074926.1+520230   07 49 28.279  +52 02 21.48   07 49 26.197  +52 02 30.26 v   1.68  053115  nat int unu
FCG J075347.2+230150   07 53 47.240  +23 01 56.92   07 53 47.232  +23 01 50.95 v?  0.60  056473  nat
FCG J075641.5+603013   07 56 40.800  +60 30 23.12   07 56 41.541  +60 30 13.52 c   0.97  058735  nat, w component?, int
FCG J080317.0+244059   08 03 16.033  +24 40 37.85   08 03 17.021  +24 40 59.62 v?  1.04  064113  wat hook/ring?
FCG J080337.3+105116   08 03 37.186  +10 50 45.57   08 03 37.378  +10 51 16.46 v   1.38  064386  wat
FCG J080431.5+192217   08 04 31.429  +19 22 12.93   08 04 31.523  +19 22 17.40 v   0.65  065096  wat
FCG J080611.3+253138   08 06 12.067  +25 31 35.31   08 06 11.336  +25 31 38.39 c?  0.65  066527  nat ring int
FCG J080720.7+141620   08 07 21.382  +14 16 19.08   08 07 20.771  +14 16 20.91 v   0.53  067648  wat
FCG J080842.9+055044   08 08 44.209  +05 50 47.41   08 08 42.910  +05 50 44.14 c?  0.89  068826  nat mg
FCG J081544.2+371017   08 15 45.541  +37 10 35.52   08 15 44.259  +37 10 17.01 c   1.20  075315  wat
FCG J081652.7+413332   08 16 52.392  +41 33 26.50   08 16 52.746  +41 33 32.23 c   0.35  076389  wat
FCG J081659.5+571627   08 16 59.900  +57 16 34.67   08 16 59.515  +57 16 27.59 v   0.61  076482  wat
FCG J081801.3+495610   08 18 00.929  +49 56 01.86   08 18 01.336  +49 56 10.51 v   0.63  077481  wat
FCG J081803.7+543708   08 18 06.098  +54 37 27.08   08 18 03.735  +54 37 08.50 c   2.13  077461  wat dd? ring-lobe
FCG J081939.4+574609   08 19 39.746  +57 45 59.92   08 19 39.431  +57 46 09.22 c?  0.52  079050  wat
FCG J082444.7+520033   08 24 43.728  +52 00 26.69   08 24 44.757  +52 00 33.00 c?  0.42  084045  nat
FCG J082718.2+463510   08 27 17.930  +46 35 28.84   08 27 18.207  +46 35 10.50 c   1.75  086460  nat/wat
FCG J082835.1+322821   08 28 34.961  +32 28 28.03   08 28 35.117  +32 28 21.39 v   0.87  087751  wat
FCG J082839.5+243654   08 28 39.697  +24 37 05.84   08 28 39.504  +24 36 54.44 c   0.66  087828  wat, if separate systems
FCG J082843.2+243605   08 28 43.685  +24 36 03.09   08 28 43.248  +24 36 05.51 c   0.76  087913  nat, if separate system
FCG J082844.4+243729   08 28 43.271  +24 37 02.82   08 28 44.420  +24 37 29.58 v?  2.22  087828  nat, if single system
FCG J082910.5+632229   08 29 10.503  +63 22 37.61   08 29 10.555  +63 22 29.43 v   0.36  088315  nat
FCG J083931.0+594956   08 39 30.292  +59 49 47.27   08 39 31.033  +59 49 56.77 v   0.60  098827  nat
FCG J084122.7+611228   08 41 24.692  +61 12 16.34   08 41 22.758  +61 12 28.12 v?  1.85  100723  nat mg tri distorted int
FCG J084132.7-020318   08 41 32.040  -02 03 03.00   08 41 32.722  -02 03 18.73 v   1.14  100880  nat/wat
FCG J084445.3+212932   08 44 45.196  +21 29 28.86   08 44 45.339  +21 29 32.48 v   0.71  104321  wat dd?
FCG J084655.0-013142   08 46 54.573  -01 31 48.28   08 46 55.083  -01 31 42.94 c?  0.63  106645  nat
FCG J084934.4+282150   08 49 33.855  +28 22 10.60   08 49 34.455  +28 21 50.97 v   0.84  109514  wat
FCG J085052.9+134857   08 50 53.274  +13 49 16.11   08 50 52.961  +13 48 57.23 c?  1.02  110924  nat
FCG J085105.3+085107   08 51 05.478  +08 51 18.87   08 51 05.314  +08 51 07.24 c   1.41  111111  nat
FCG J085756.7+170445   08 57 56.707  +17 04 34.66   08 57 56.726  +17 04 45.10 v   0.90  118471  nat ring?
FCG J085758.3+170333   08 57 59.241  +17 03 30.39   08 57 58.352  +17 03 33.27 c   0.36  118471  nat ring?
FCG J085815.2+505303   08 58 15.260  +50 53 25.65   08 58 15.259  +50 53 03.39 c   1.90  118767  nat
FCG J085828.7-010714   08 58 29.148  -01 07 18.89   08 58 28.717  -01 07 14.74 c   0.56  119082  nat unu distorted low level
FCG J085845.1+171002   08 58 44.539  +17 10 00.10   08 58 45.100  +17 10 02.13 c   0.66  119399  nat
FCG J090124.9+025916   09 01 23.984  +02 59 02.22   09 01 24.981  +02 59 16.36 v   1.21  122268  nat int ring? tri
FCG J090225.8+204547   09 02 25.102  +20 45 28.15   09 02 25.827  +20 45 47.24 c   1.42  123351  wat ring?
FCG J090305.5+450959   09 03 04.794  +45 09 53.66   09 03 05.553  +45 09 59.47 v   0.56  124105  nat distorted
FCG J090616.5+441856   09 06 16.123  +44 19 03.86   09 06 16.564  +44 18 56.99 v   0.21  127678  nat
FCG J091042.2+384125   09 10 42.029  +38 41 21.18   09 10 42.233  +38 41 25.60 c   0.56  132551  wat
FCG J091118.8+073239   09 11 19.144  +07 32 34.02   09 11 18.890  +07 32 39.77 c   0.76  133221  wat tri?
FCG J091204.2+094405   09 12 04.469  +09 44 11.93   09 12 04.232  +09 44 05.56 c   0.74  134091  wat starwars?
FCG J091213.2+133847   09 12 13.360  +13 39 15.13   09 12 13.258  +13 38 47.67 v?  1.50  134286  wat
FCG J091235.1+155958   09 12 35.405  +15 59 58.59   09 12 35.164  +15 59 58.87 v   0.86  134703  wat w?
FCG J091243.7-044038   09 12 42.983  -04 40 29.65   09 12 43.784  -04 40 38.35 v   0.49  134858  nat
FCG J091325.0+122739   09 13 25.193  +12 27 45.96   09 13 25.073  +12 27 39.91 v   0.50  135599  wat
FCG J091332.5+182601   09 13 32.335  +18 26 03.60   09 13 32.505  +18 26 01.06 c   0.31  135717  wat
FCG J091406.0+171556   09 14 06.097  +17 15 56.35   09 14 06.097  +17 15 56.35 v   0.67  136344  mg this is for the wat sz+wat? butterfly int
FCG J091420.6+582253   09 14 21.557  +58 22 44.78   09 14 20.617  +58 22 53.47 c   0.77  136634  wat tri?
FCG J091639.5+052552   09 16 39.143  +05 25 50.61   09 16 39.571  +05 25 52.98 v   0.98  139185  wat
FCG J091707.8+550903   09 17 08.204  +55 09 04.53   09 17 07.857  +55 09 03.90 v   0.99  139712  wat
FCG J091738.6+024521   09 17 39.170  +02 45 23.67   09 17 38.630  +02 45 21.73 v   0.43  140326  wat
FCG J091856.7+302107   09 18 57.477  +30 21 16.26   09 18 56.785  +30 21 07.79 v   0.46  141731  nat ring?
FCG J091859.3+315140   09 18 59.989  +31 51 49.57   09 18 59.397  +31 51 40.86 c   2.66  141793  nat/wat int mg
FCG J091944.7+360947   09 19 44.997  +36 09 44.18   09 19 44.737  +36 09 47.31 v   1.98  142674  wat
FCG J092137.8-005857   09 21 37.809  -00 58 59.18   09 21 37.820  -00 58 57.17 c   0.30  144805  wat/nat, three component group adjacent to Group 144734
FCG J092338.7+570558   09 23 38.815  +57 06 05.42   09 23 38.747  +57 05 58.32 c   0.69  146920  wat
FCG J092428.8+141409   09 24 29.326  +14 14 04.81   09 24 28.875  +14 14 09.32 c   0.80  147889  nat
FCG J092539.0+362705   09 25 38.928  +36 27 19.49   09 25 39.058  +36 27 05.32 c   2.80  149151  wat w
FCG J092645.3+030916   09 26 45.094  +03 09 27.22   09 26 45.393  +03 09 16.01 v   0.75  150327  wat
FCG J092703.7+542343   09 27 02.990  +54 23 51.86   09 27 03.790  +54 23 43.16 v?  0.67  150690  nat
FCG J093048.6+642237   09 30 49.261  +64 22 37.01   09 30 48.630  +64 22 37.64 c   0.42  154876  wat
FCG J093158.9+201242   09 31 59.442  +20 12 45.77   09 31 58.920  +20 12 42.34 c   0.24  156278  nat ring tri? int
FCG J093349.9+451956   09 33 49.887  +45 19 58.92   09 33 49.985  +45 19 56.04 v   1.39  158214  wat
FCG J093522.7+112455   09 35 23.264  +11 24 58.77   09 35 22.764  +11 24 55.54 c   0.43  159882  nat tri? int distorted mg
FCG J093524.9+235505   09 35 23.479  +23 55 05.03   09 35 24.925  +23 55 05.78 v   0.62  159913  nat dd?
FCG J093616.5-045535   09 36 16.437  -04 55 35.39   09 36 16.550  -04 55 35.99 v   1.24  160852  nat mg hook? tri? unu
FCG J093919.5+232007   09 39 18.841  +23 20 11.55   09 39 19.553  +23 20 07.22 c   0.74  164301  wat
FCG J093921.6+231938   09 39 20.895  +23 19 41.67   09 39 21.631  +23 19 38.81 c   0.48  164301  wat
FCG J094332.4-050736   09 43 34.199  -05 07 38.68   09 43 32.403  -05 07 36.61 c   0.90  168970  nat
FCG J094443.2+024754   09 44 43.826  +02 48 00.05   09 44 43.208  +02 47 54.23 v   2.02  170201  wat, cat missed core?
FCG J094455.2-061603   09 44 55.016  -06 16 08.64   09 44 55.205  -06 16 03.00 c   0.50  170456  nat
FCG J094702.1+340303   09 47 02.407  +34 03 11.75   09 47 02.184  +34 03 03.80 c   1.31  172889  wat
FCG J094707.5+004417   09 47 07.182  +00 44 09.19   09 47 07.515  +00 44 17.15 c   0.65  172999  nat w?
FCG J094715.5+525055   09 47 15.887  +52 51 05.20   09 47 15.542  +52 50 55.74 v   0.55  173140  wat
FCG J094841.7+421817   09 48 41.608  +42 18 29.66   09 48 41.752  +42 18 17.02 c?  0.95  174693  nat/wat dd unu
FCG J095007.0+434400   09 50 07.371  +43 44 00.42   09 50 07.054  +43 44 00.27 v   0.62  176324  wat
FCG J095102.5+102211   09 51 02.369  +10 22 16.65   09 51 02.521  +10 22 11.17 v   0.87  177307  wat
FCG J095113.2+180143   09 51 14.020  +18 01 55.52   09 51 13.289  +18 01 43.01 v   0.91  177468  nat cat missed core?
FCG J095252.4-044958   09 52 53.408  -04 49 52.70   09 52 52.415  -04 49 58.03 v   0.76  179369  nat w?
FCG J095327.8+292420   09 53 28.134  +29 24 36.62   09 53 27.832  +29 24 20.51 v   0.90  179987  wat
FCG J095438.0+575350   09 54 38.625  +57 53 31.09   09 54 38.009  +57 53 50.75 c   1.33  181292  nat/wat
FCG J095539.2+013549   09 55 39.331  +01 35 31.34   09 55 39.279  +01 35 49.42 v   0.68  182451  nat
FCG J095603.5+233810   09 56 03.235  +23 38 10.83   09 56 03.547  +23 38 10.41 v   0.60  182868  wat
FCG J095641.7+183548   09 56 41.769  +18 35 42.21   09 56 41.782  +18 35 48.28 c   0.73  183563  wat
FCG J095700.6-064423   09 57 00.599  -06 44 08.64   09 57 00.654  -06 44 23.60 v   2.55  183849  wat
FCG J095716.4+190651   09 57 15.641  +19 06 44.27   09 57 16.416  +19 06 51.15 c   2.23  184155  wat/nat
FCG J095759.3+032725   09 57 59.557  +03 27 17.25   09 57 59.363  +03 27 25.54 v   1.07  184997  nat
FCG J095759.7+191607   09 58 00.189  +19 16 11.14   09 57 59.784  +19 16 07.21 v   1.50  184970  wat
FCG J095952.1+244757   09 59 52.145  +24 47 53.11   09 59 52.121  +24 47 57.52 v   0.54  187105  nat
FCG J100044.5+204726   10 00 43.672  +20 47 12.91   10 00 44.541  +20 47 26.48 c   0.65  188081  nat ring
FCG J100328.5-043809   10 03 27.896  -04 38 09.26   10 03 28.502  -04 38 09.48 c   0.94  191177  wat/nat x?
FCG J100515.8+221048   10 05 15.343  +22 10 42.55   10 05 15.826  +22 10 48.17 c?  0.38  193198  nat
FCG J100515.8+231500   10 05 15.890  +23 15 03.89   10 05 15.890  +23 15 00.75 v   1.00  193187  mg wat
FCG J100756.0+155003   10 07 55.636  +15 50 07.88   10 07 56.000  +15 50 03.58 c   0.87  196130  wat mg unu
FCG J100836.7+281301   10 08 36.777  +28 13 01.83   10 08 36.709  +28 13 01.67 c   0.72  196938  wat/nat w?
FCG J100943.4+033721   10 09 43.343  +03 37 14.30   10 09 43.484  +03 37 21.39 v   1.65  198198  wat dd?
FCG J101207.3+084133   10 12 05.985  +08 41 44.51   10 12 07.363  +08 41 33.50 v?  1.37  200897  wat
FCG J101220.0+363927   10 12 20.152  +36 39 35.87   10 12 20.020  +36 39 27.23 v   0.57  201210  wat
FCG J101436.3+494531   10 14 35.732  +49 45 25.29   10 14 36.380  +49 45 31.59 v?  1.28  203630  wat int
FCG J101442.1+003801   10 14 42.719  +00 38 07.00   10 14 42.139  +00 38 01.53 v   0.46  203798  nat
FCG J101601.8+240009   10 16 02.358  +24 00 16.08   10 16 01.841  +24 00 09.81 v   0.72  205284  wat
FCG J101801.6+635228   10 18 00.892  +63 52 28.02   10 18 01.677  +63 52 28.66 v   0.67  207481  wat
FCG J101932.3+140252   10 19 31.666  +14 02 50.17   10 19 32.314  +14 02 52.54 v?  0.72  209237  wat
FCG J102000.7+171452   10 20 00.825  +17 14 56.12   10 20 00.753  +17 14 52.39 c   0.63  209776  wat
FCG J102216.4-042053   10 22 16.817  -04 20 54.12   10 22 16.493  -04 20 53.04 v   1.00  212319  nat
FCG J102228.2+165315   10 22 27.786  +16 53 20.71   10 22 28.223  +16 53 15.38 v   0.36  212537  nat dd?
FCG J102255.3+421641   10 22 54.746  +42 16 33.24   10 22 55.315  +42 16 41.92 v   0.44  213050  nat
FCG J102501.9+040141   10 25 01.289  +04 01 52.95   10 25 01.919  +04 01 41.16 v   0.70  215453  nat
FCG J102945.0+252310   10 29 44.855  +25 23 25.19   10 29 45.085  +25 23 10.94 c?  0.76  220579  nat distorted ring?
FCG J103502.6+425548   10 35 02.823  +42 55 39.34   10 35 02.623  +42 55 48.59 c   1.38  226323  wat dd
FCG J103737.0+362520   10 37 37.383  +36 25 24.49   10 37 37.089  +36 25 20.91 c   0.48  229090  nat
FCG J103836.6+011747   10 38 36.778  +01 17 55.90   10 38 36.673  +01 17 47.25 v   1.14  230293  wat int
FCG J103938.8+553746   10 39 38.908  +55 37 42.77   10 39 38.880  +55 37 46.56 v   0.34  231420  nat
FCG J103946.8-064521   10 39 47.003  -06 45 27.39   10 39 46.898  -06 45 21.10 v?  0.57  231608  nat
FCG J104104.1+335520   10 41 04.552  +33 55 11.71   10 41 04.120  +33 55 20.70 c   1.53  232993  nat
FCG J104254.6+290717   10 42 54.122  +29 07 17.54   10 42 54.697  +29 07 17.22 c   0.51  235039  wat dd int
FCG J104501.7+125800   10 45 01.245  +12 58 05.83   10 45 01.729  +12 58 00.33 v   0.42  237336  nat
FCG J104516.2+235140   10 45 16.800  +23 51 45.21   10 45 16.222  +23 51 40.51 c   0.45  237623  nat
FCG J104646.7+121038   10 46 46.909  +12 10 45.59   10 46 46.755  +12 10 38.77 v   0.35  239251  nat dd
FCG J104742.7+434651   10 47 42.793  +43 47 00.35   10 47 42.771  +43 46 51.86 c   1.99  240181  nat/wat
FCG J104759.2+151559   10 47 59.184  +15 16 06.34   10 47 59.239  +15 15 59.41 c   1.34  240488  nat int
FCG J104914.0+005945   10 49 14.460  +00 59 52.86   10 49 14.070  +00 59 45.18 c?  1.20  241922  nat/wat w dd hook
FCG J104934.3+444553   10 49 33.759  +44 45 47.35   10 49 34.341  +44 45 53.09 v   0.86  242286  wat
FCG J104955.7+461912   10 49 54.982  +46 19 25.55   10 49 55.710  +46 19 12.20 c   1.11  242691  nat hook distorted
FCG J105129.8+050325   10 51 30.505  +05 03 11.56   10 51 29.822  +05 03 25.71 v?  0.68  244518  nat dd
FCG J105138.3+580754   10 51 39.593  +58 07 53.30   10 51 38.388  +58 07 54.60 v   0.39  244676  nat
FCG J105229.1+114536   10 52 28.879  +11 45 46.66   10 52 29.130  +11 45 36.57 v   0.36  245581  nat arc?
FCG J105402.7-020917   10 54 02.976  -02 09 03.02   10 54 02.767  -02 09 17.95 v?  1.53  247345  nat distorted int dd?
FCG J105501.0+520156   10 55 00.986  +52 02 01.30   10 55 01.052  +52 01 56.39 v   0.65  248402  nat/wat w
FCG J110220.7-061419   11 02 21.571  -06 13 55.73   11 02 20.737  -06 14 19.50 v?  0.91  256226  nat dd?
FCG J110444.4+472657   11 04 43.891  +47 26 54.11   11 04 44.421  +47 26 57.37 c   0.75  258879  nat
FCG J110555.0-000342   11 05 55.111  -00 03 33.63   11 05 55.054  -00 03 42.00 v   1.20  260184  wat
FCG J111140.4+404707   11 11 39.614  +40 47 20.83   11 11 40.488  +40 47 07.17 c   1.25  266811  nat
FCG J111833.4+311515   11 18 34.177  +31 15 24.16   11 18 33.441  +31 15 15.53 v   0.95  274426  wat
FCG J111931.3+020729   11 19 31.796  +02 07 30.61   11 19 31.376  +02 07 29.82 v   0.86  275456  nat/wat
FCG J111933.1+631718   11 19 34.709  +63 17 15.14   11 19 33.174  +63 17 18.35 c   1.27  275474  nat/wat
FCG J111946.5+375053   11 19 47.049  +37 50 53.97   11 19 46.584  +37 50 53.17 v   0.48  275751  nat unu int
FCG J112038.5+291234   11 20 40.516  +29 12 26.04   11 20 38.534  +29 12 34.39 c   1.53  276641  wat
FCG J112117.9-001327   11 21 18.271  -00 13 34.92   11 21 17.996  -00 13 27.56 v?  1.03  277358  nat
FCG J112446.8+285705   11 24 46.441  +28 57 06.27   11 24 46.870  +28 57 05.89 c   0.89  281151  nat
FCG J112502.1+091003   11 25 01.693  +09 10 04.31   11 25 02.190  +09 10 03.59 c   0.98  281431  nat/wat
FCG J112656.2+400341   11 26 55.744  +40 03 32.70   11 26 56.249  +40 03 41.24 c?  0.78  283549  wat
FCG J112924.0+210113   11 29 23.701  +21 01 19.62   11 29 24.043  +21 01 13.38 c   1.59  286367  wat
FCG J113122.8+212600   11 31 22.875  +21 26 08.21   11 31 22.838  +21 26 00.90 v   0.36  288639  nat ring
FCG J113130.8+012834   11 31 31.511  +01 28 45.22   11 31 30.847  +01 28 34.70 v   0.55  288833  nat
FCG J113359.2+490344   11 33 56.439  +49 03 51.89   11 33 59.249  +49 03 44.57 c?  1.91  291462  nat
FCG J113828.5+155450   11 38 28.364  +15 54 58.05   11 38 28.538  +15 54 50.57 v   0.42  296426  wat
FCG J113843.2+334324   11 38 43.859  +33 43 28.00   11 38 43.232  +33 43 24.40 *   0.62  296694  nat     mg, if separate systems
FCG J113848.3+334315   11 38 48.333  +33 43 14.67   11 38 48.396  +33 43 15.46 v   2.31  296694  wat/nat mg very int curiosity, if multiple systems
FCG J113848.4+334315   11 38 48.333  +33 43 14.67   11 38 48.459  +33 43 15.46 v   0.32  296694  wat     mg, if separate systems
FCG J113851.3+334259   11 38 52.554  +33 42 55.83   11 38 51.314  +33 42 59.01 c   0.63  296694  wat/nat mg, if separate systems
FCG J114019.6+535035   11 40 19.335  +53 50 30.74   11 40 19.693  +53 50 35.45 v?  1.36  298409  nat
FCG J114111.2+054359   11 41 10.972  +05 43 51.66   11 41 11.273  +05 43 59.39 c?  0.90  299419  wat
FCG J114340.1+072957   11 43 40.144  +07 29 51.36   11 43 40.144  +07 29 57.65 v?  1.88  302092  wat
FCG J114553.0-075755   11 45 52.843  -07 57 52.74   11 45 53.065  -07 57 55.32 c   0.37  304640  wat starwars?
FCG J114928.9+491136   11 49 29.528  +49 11 32.10   11 49 28.964  +49 11 36.79 v   0.44  308658  nat
FCG J115146.9+042223   11 51 46.641  +04 22 07.58   11 51 46.940  +04 22 23.14 v   1.07  311231  nat dd
FCG J115237.4+422905   11 52 35.637  +42 29 04.33   11 52 37.413  +42 29 05.19 v?  0.84  312173  nat
FCG J115243.3+340530   11 52 43.295  +34 05 34.97   11 52 43.313  +34 05 30.66 c?  0.32  312362  wat unu
FCG J115424.4+020651   11 54 24.515  +02 06 43.85   11 54 24.410  +02 06 51.71 v   0.72  314321  nat
FCG J115505.0+212624   11 55 05.531  +21 26 30.32   11 55 05.085  +21 26 24.47 c   0.53  315071  nat
FCG J115513.4-003137   11 55 13.492  -00 31 52.82   11 55 13.440  -00 31 37.10 v   0.82  315199  nat
FCG J115548.9+105938   11 55 49.530  +10 59 30.51   11 55 48.925  +10 59 38.90 c   0.47  315895  nat
FCG J120045.6+294249   12 00 45.909  +29 42 39.34   12 00 45.669  +29 42 49.56 v   2.11  321320  nat/wat
FCG J120126.0-070314   12 01 26.693  -07 03 10.08   12 01 26.060  -07 03 14.02 v   0.72  322106  nat, core id ambiguous
FCG J120204.1+580209   12 02 04.898  +58 01 45.61   12 02 04.194  +58 02 09.96 v?  1.12  322776  wat
FCG J120226.7+121653   12 02 26.663  +12 16 46.78   12 02 26.716  +12 16 53.85 v   0.54  323217  nat
FCG J120401.5+201356   12 04 01.660  +20 13 21.48   12 04 01.594  +20 13 56.19 c?  3.62  324943  wat/nat int
FCG J120430.2+375734   12 04 31.685  +37 57 25.11   12 04 30.286  +37 57 34.48 v   1.12  325533  wat ring-lobe?
FCG J120432.1+035806   12 04 32.275  +03 58 16.53   12 04 32.165  +03 58 06.87 v   0.66  325546  wat
FCG J120458.8+455933   12 04 59.591  +45 59 36.76   12 04 58.838  +45 59 33.59 v   0.86  326062  wat
FCG J120619.8+034700   12 06 20.268  +03 46 51.28   12 06 19.878  +03 47 00.45 c?  0.38  327581  nat
FCG J120647.7+315232   12 06 48.321  +31 52 16.69   12 06 47.709  +31 52 32.10 c   1.32  328055  wat/nat distorted
FCG J120813.7+440344   12 08 13.491  +44 03 43.07   12 08 13.789  +44 03 44.18 c   0.89  329624  wat
FCG J120900.3+571528   12 09 01.192  +57 15 26.20   12 09 00.392  +57 15 28.76 c   0.20  330396  nat ring?
FCG J121046.6+561616   12 10 47.180  +56 16 05.73   12 10 46.608  +56 16 16.71 v   0.68  332474  nat
FCG J121232.1+181332   12 12 32.245  +18 13 41.58   12 12 32.167  +18 13 32.14 c?  0.62  334367  nat
FCG J121740.0+033958   12 17 39.574  +03 39 54.25   12 17 40.023  +03 39 58.41 c?  0.44  340087  nat ring?
FCG J121942.8+043332   12 19 43.200  +04 33 39.35   12 19 42.884  +04 33 32.28 v   0.44  342392  nat w int
FCG J122110.0+515052   12 21 10.190  +51 50 52.05   12 21 10.021  +51 50 52.05 v   0.90  344071  wat dd??
FCG J122223.5-044959   12 22 24.243  -04 49 30.84   12 22 23.508  -04 49 59.93 v?  1.14  345425  nat int ring
FCG J122329.4+611457   12 23 32.960  +61 15 07.28   12 23 29.477  +61 14 57.02 v   0.93  346593  nat distorted
FCG J122503.7+125313   12 25 04.532  +12 53 05.87   12 25 03.731  +12 53 13.66 c?  1.72  348306  nat dd? int
FCG J122524.5+373719   12 25 25.683  +37 37 24.51   12 25 24.557  +37 37 19.85 v   0.42  348663  nat distorted
FCG J122952.2+114037   12 29 51.436  +11 40 30.47   12 29 52.292  +11 40 37.54 v?  1.29  353414  nat distorted
FCG J123005.9-075255   12 30 05.782  -07 52 51.97   12 30 05.993  -07 52 55.90 v   0.30  353696  nat
FCG J123607.9+163829   12 36 07.617  +16 38 25.47   12 36 07.989  +16 38 29.23 c   1.45  360110  wat w?
FCG J123625.4+163210   12 36 27.822  +16 32 02.42   12 36 25.415  +16 32 10.51 v?  1.05  360505  nat
FCG J124100.0+183312   12 40 59.476  +18 32 26.10   12 41 00.041  +18 33 12.94 c   1.67  365545  nat beautiful
FCG J124133.9+140734   12 41 33.277  +14 07 34.43   12 41 33.999  +14 07 34.06 c?  0.41  366169  wat
FCG J124206.0+323229   12 42 06.926  +32 32 29.47   12 42 06.056  +32 32 29.47 v   1.67  366767  mg wat dd? td? unu
FCG J124619.2+262635   12 46 19.348  +26 26 51.47   12 46 19.257  +26 26 35.85 c?  3.25  371167  wat/nat distorted
FCG J124724.2+093059   12 47 25.560  +09 31 02.56   12 47 24.237  +09 30 59.82 c   1.10  372507  wat
FCG J124918.2+500443   12 49 17.504  +50 04 59.59   12 49 18.248  +50 04 43.91 v   0.94  374501  nat
FCG J124942.2+303838   12 49 43.092  +30 38 50.77   12 49 42.258  +30 38 38.33 c   1.10  374948  wat
FCG J125003.5-013222   12 50 03.425  -01 32 22.17   12 50 03.530  -01 32 22.95 v   1.15  375298  nat/wat distorted dl
FCG J125045.7+344027   12 50 45.661  +34 40 35.30   12 50 45.766  +34 40 27.98 c   1.69  376070  wat/nat, tri lobes, unu
FCG J125659.2+061858   12 56 59.731  +06 19 18.91   12 56 59.212  +06 18 58.61 c   2.23  382817  wat
FCG J125745.6+485508   12 57 46.786  +48 54 57.62   12 57 45.619  +48 55 08.04 c   0.54  383717  nat
FCG J125819.6+443157   12 58 19.298  +44 31 51.76   12 58 19.676  +44 31 57.16 c   0.35  384344  nat
FCG J125822.9+111038   12 58 22.807  +11 10 43.63   12 58 22.916  +11 10 38.98 v   0.41  384424  nat dd
FCG J125924.2+094625   12 59 24.649  +09 46 32.80   12 59 24.289  +09 46 25.49 c   0.47  385569  nat
FCG J130327.6+493556   13 03 29.489  +49 35 50.45   13 03 27.648  +49 35 56.87 c   1.15  389992  nat
FCG J130409.2+185549   13 04 09.385  +18 55 58.30   13 04 09.232  +18 55 49.72 c?  0.60  390744  nat ring
FCG J130700.6-063101   13 07 00.102  -06 31 24.44   13 07 00.681  -06 31 01.64 v?  0.98  394021  nat
FCG J130744.3+565101   13 07 43.399  +56 50 57.20   13 07 44.368  +56 51 01.29 v   1.09  394848  wat
FCG J130817.7+175133   13 08 17.488  +17 51 41.73   13 08 17.758  +17 51 33.52 c   0.63  395457  wat starwars
FCG J130833.4+531118   13 08 33.244  +53 11 12.09   13 08 33.465  +53 11 18.13 v   0.32  395760  nat
FCG J130904.5+102934   13 09 05.886  +10 29 35.32   13 09 04.554  +10 29 34.53 v   1.44  396365  wat int
FCG J131036.7+241844   13 10 36.874  +24 18 36.50   13 10 36.799  +24 18 44.98 c   0.66  398044  wat
FCG J131336.8+174528   13 13 37.616  +17 45 25.19   13 13 36.834  +17 45 28.29 c   0.40  401420  nat
FCG J131616.9+070246   13 16 17.812  +07 02 30.91   13 16 16.979  +07 02 46.57 c?  1.78  404356  nat
FCG J131738.3+191016   13 17 39.300  +19 10 26.92   13 17 38.341  +19 10 16.54 v?  0.85  405913  nat dd?
FCG J131812.0+512617   13 18 12.934  +51 26 38.64   13 18 12.092  +51 26 17.43 v?  0.80  406496  nat ring-lobe ring
FCG J132254.1+581007   13 22 56.171  +58 10 12.30   13 22 54.187  +58 10 07.52 v   0.54  411693  nat
FCG J132832.2+143653   13 28 32.630  +14 36 57.90   13 28 32.251  +14 36 53.18 v   0.40  417735  nat
FCG J133031.2+064931   13 30 30.037  +06 49 22.37   13 30 31.251  +06 49 31.79 v?  0.70  419830  nat ring?
FCG J133124.4-054429   13 31 24.252  -05 44 19.33   13 31 24.463  -05 44 29.55 v?  1.61  420750  nat/wat
FCG J133335.2+542744   13 33 34.251  +54 27 40.10   13 33 35.270  +54 27 44.45 c?  0.78  423181  nat
FCG J133337.8-065808   13 33 37.714  -06 57 59.09   13 33 37.821  -06 58 08.62 c?  0.34  423253  nat/wat ring? arc
FCG J133416.3+332347   13 34 16.456  +33 23 42.30   13 34 16.394  +33 23 47.81 v   1.16  423926  mg wat/nat unu, core id ambiguous
FCG J133421.9+332300   13 34 21.528  +33 22 58.09   13 34 21.968  +33 23 00.43 v   0.60  423926  mg wat unu dd?, core id ambiguous
FCG J133540.5+535221   13 35 41.000  +53 52 19.52   13 35 40.515  +53 52 21.07 v   0.39  425502  nat/wat dd
FCG J133631.1+403535   13 36 31.576  +40 35 41.49   13 36 31.108  +40 35 35.53 v   0.66  426416  nat dd?
FCG J133824.8+293103   13 38 24.993  +29 30 57.24   13 38 24.894  +29 31 03.57 v   0.49  428531  nat/wat dd?
FCG J133904.1+162052   13 39 04.002  +16 20 43.90   13 39 04.162  +16 20 52.28 c   0.89  429248  nat dd?
FCG J134038.3+555020   13 40 39.462  +55 50 24.30   13 40 38.320  +55 50 20.78 c   1.24  431064  wat ring-lobe
FCG J134117.7+540609   13 41 17.757  +54 06 11.05   13 41 17.702  +54 06 09.79 v   0.34  431787  nat mg butterfly
FCG J134134.5+534442   13 41 34.003  +53 44 47.29   13 41 34.553  +53 44 42.97 c   1.32  432016  nat distorted low level int
FCG J134149.8+262212   13 41 50.902  +26 22 31.95   13 41 49.811  +26 22 12.85 v   0.93  432349  nat
FCG J134243.6+122647   13 42 43.831  +12 26 53.84   13 42 43.616  +12 26 47.55 v   0.34  433379  nat arc
FCG J134259.3-033422   13 42 59.427  -03 34 12.37   13 42 59.302  -03 34 22.45 v   0.27  433691  nat arc
FCG J134336.7+292846   13 43 37.282  +29 28 34.16   13 43 36.737  +29 28 46.71 v?  1.57  434368  wat
FCG J134404.9+242533   13 44 04.397  +24 25 44.63   13 44 04.952  +24 25 33.44 v   0.50  434876  nat
FCG J134414.1+001642   13 44 13.848  +00 16 45.98   13 44 14.179  +00 16 42.32 c?  1.44  435011  wat?
FCG J134423.9+113459   13 44 25.501  +11 34 41.02   13 44 23.975  +11 34 59.95 c   0.95  435230  nat
FCG J135031.1+330124   13 50 31.949  +33 01 20.68   13 50 31.150  +33 01 24.05 c?  1.33  442035  wat mg unu tri
FCG J135118.2-054935   13 51 19.085  -05 49 25.59   13 51 18.268  -05 49 35.57 *   2.03  442903  nat irr int mg, if  group is single large system
FCG J135120.7-054851   13 51 21.034  -05 48 47.07   13 51 20.771  -05 48 51.79 v?  0.93  442903  wat int mg, if group consists of multiple systems
FCG J135339.8+094213   13 53 41.074  +09 42 29.70   13 53 39.873  +09 42 13.92 c?  1.03  445526  nat
FCG J135856.3+532848   13 58 57.537  +53 28 42.10   13 58 56.390  +53 28 48.35 v   0.59  451312  nat/wat
FCG J140000.8+283006   14 00 00.416  +28 29 56.36   14 00 00.820  +28 30 06.46 c   1.80  452516  nat
FCG J140145.7+283347   14 01 45.631  +28 33 55.48   14 01 45.752  +28 33 47.63 v   0.31  454558  nat ring?
FCG J140148.5+283316   14 01 47.966  +28 33 13.12   14 01 48.562  +28 33 16.28 v   0.51  454558  nat/wat
FCG J140604.1+404140   14 06 04.453  +40 41 44.94   14 06 04.108  +40 41 40.23 v   0.58  459272  nat
FCG J140617.9+275615   14 06 17.538  +27 56 21.98   14 06 17.916  +27 56 15.07 c   1.70  459545  wat/nat dd? td? arc? int
FCG J140656.3+550404   14 06 56.732  +55 04 02.17   14 06 56.349  +55 04 04.34 v   1.17  460202  wat dd
FCG J141023.0+051551   14 10 21.369  +05 16 03.06   14 10 23.016  +05 15 51.33 c?  1.50  464061  wat mg unu
FCG J141330.4+484427   14 13 30.261  +48 44 32.48   14 13 30.407  +48 44 27.77 c?  0.49  467578  nat
FCG J141456.2+174617   14 14 56.147  +17 46 13.99   14 14 56.219  +17 46 17.33 v?  0.23  469171  nat arc? dd?
FCG J141702.1+201902   14 17 02.222  +20 19 06.36   14 17 02.198  +20 19 02.83 v   0.59  471452  wat mg butterfly distorted
FCG J142031.3-062248   14 20 31.070  -06 22 42.49   14 20 31.386  -06 22 48.77 v   0.95  475261  wat tri?
FCG J142141.0-074334   14 21 41.232  -07 43 37.19   14 21 41.005  -07 43 34.55 v   0.63  476590  wat dd
FCG J142513.7+120950   14 25 13.889  +12 10 16.71   14 25 13.714  +12 09 50.44 v   1.39  480376  nat
FCG J142616.4+005018   14 26 15.238  +00 50 22.85   14 26 16.496  +00 50 18.13 v   0.74  481474  nat
FCG J142843.1+552045   14 28 42.827  +55 20 56.90   14 28 43.182  +55 20 45.21 c   1.22  484225  wat
FCG J142932.6+544331   14 29 27.284  +54 43 43.29   14 29 32.667  +54 43 31.27 c?  3.25  485149  wat
FCG J143053.5+205904   14 30 53.364  +20 59 11.35   14 30 53.508  +20 59 04.79 v   0.25  486667  nat mg, if small systems
FCG J143053.5+205904   14 30 54.167  +20 59 09.90   14 30 53.508  +20 59 04.79 v   1.64  486667  wat/nat mg, if single large system
FCG J143057.2+205844   14 30 57.266  +20 58 44.28   14 30 57.266  +20 58 44.28 v   0.20  486667  nat mg, if small systems
FCG J143348.8+425257   14 33 48.606  +42 52 50.71   14 33 48.836  +42 52 57.21 c   0.52  489923  nat/wat ring? low level hooks int
FCG J143407.6+013650   14 34 08.199  +01 36 22.38   14 34 07.675  +01 36 50.67 v   2.25  490281  nat dd?
FCG J143449.0-021458   14 34 48.931  -02 15 09.43   14 34 49.029  -02 14 58.89 c   0.96  491095  nat sz? ring-lobe?
FCG J143505.9-040924   14 35 05.578  -04 09 20.92   14 35 05.944  -04 09 24.19 v   0.50  491421  wat
FCG J143658.1+474850   14 36 58.109  +47 48 54.66   14 36 58.186  +47 48 50.72 v?  0.59  493469  nat arc?
FCG J144020.8+112506   14 40 20.253  +11 24 51.77   14 40 20.828  +11 25 06.17 c   0.72  497290  nat/wat mg? w? distorted very int
FCG J144109.8+184026   14 41 09.541  +18 40 26.03   14 41 09.872  +18 40 26.82 v   0.30  498188  nat mg
FCG J144625.2+214139   14 46 25.844  +21 41 52.40   14 46 25.298  +21 41 39.31 c   2.23  503970  wat beautiful arcing jets
FCG J144802.7+144653   14 48 04.868  +14 47 06.12   14 48 02.755  +14 46 53.54 v   0.98  505880  nat
FCG J145001.6+144748   14 50 01.645  +14 47 49.12   14 50 01.606  +14 47 48.58 c   0.80  508071  nat
FCG J145022.4+272820   14 50 22.541  +27 28 09.02   14 50 22.461  +27 28 20.59 c?  0.65  508486  nat
FCG J145058.9+312110   14 51 00.205  +31 21 10.65   14 50 58.916  +31 21 10.65 v   0.57  509182  nat
FCG J150052.0-031710   15 00 52.433  -03 17 26.79   15 00 52.075  -03 17 10.68 c   1.56  520153  nat int
FCG J150104.8+085701   15 01 05.270  +08 57 07.68   15 01 04.862  +08 57 01.28 c   0.36  520447  wat
FCG J150114.6+095919   15 01 14.325  +09 59 33.34   15 01 14.606  +09 59 19.33 v   0.57  520604  wat dd?
FCG J150114.7+514810   15 01 15.470  +51 48 22.18   15 01 14.787  +51 48 10.42 v   0.51  520633  nat/wat
FCG J150228.9+524420   15 02 27.524  +52 44 05.10   15 02 28.993  +52 44 20.84 v?  1.13  521973  wat x dl int right angles
FCG J150415.9+283411   15 04 18.013  +28 35 09.20   15 04 15.912  +28 34 11.30 c?  2.21  524055  nat mg, one possible core for group
FCG J150417.4+283510   15 04 19.093  +28 35 39.03   15 04 17.416  +28 35 10.01 v   1.41  524055  nat mg, another possible core for group
FCG J150538.0+470617   15 05 39.753  +47 06 04.46   15 05 38.081  +47 06 17.52 c?  1.19  525584  nat
FCG J150644.2+342759   15 06 44.078  +34 28 06.64   15 06 44.284  +34 27 59.89 c?  0.72  526792  nat x?
FCG J150957.2+332716   15 09 56.954  +33 27 01.48   15 09 57.229  +33 27 16.28 c?  0.73  530336  nat
FCG J151056.2+054441   15 10 55.851  +05 44 39.29   15 10 56.220  +05 44 41.65 v   0.59  531415  wat/nat dd
FCG J151130.7+322821   15 11 31.524  +32 28 16.69   15 11 30.794  +32 28 21.28 c   1.02  532050  wat w? ring-lobe?
FCG J151447.8+101646   15 14 48.709  +10 16 37.63   15 14 47.803  +10 16 46.27 v?  1.44  535588  nat int ring-lobe?
FCG J151911.9+362315   15 19 11.655  +36 23 20.52   15 19 11.979  +36 23 15.80 v?  2.13  540488  wat dd?
FCG J152126.8+315731   15 21 25.578  +31 57 30.64   15 21 26.886  +31 57 31.80 c   0.98  542925  nat
FCG J152350.4+361102   15 23 49.820  +36 10 55.90   15 23 50.486  +36 11 02.04 v   0.86  545546  nat wiggle w
FCG J152439.9+620225   15 24 42.006  +62 02 50.93   15 24 39.984  +62 02 25.03 v   1.09  546560  nat arc?
FCG J152642.4+384149   15 26 43.256  +38 41 49.21   15 26 42.434  +38 41 49.26 c   1.57  548774  wat
FCG J153249.5+573425   15 32 50.327  +57 34 30.28   15 32 49.501  +57 34 25.59 c   1.12  555482  nat/wat dd?
FCG J153522.1+342247   15 35 22.994  +34 23 02.98   15 35 22.171  +34 22 47.24 v   0.65  558329  nat
FCG J153616.2+142045   15 36 16.805  +14 20 41.16   15 36 16.292  +14 20 45.16 c   0.97  559342  wat w
FCG J153629.7-020520   15 36 29.290  -02 05 02.23   15 36 29.746  -02 05 20.44 v   1.10  559542  nat ring? int
FCG J153909.6+183243   15 39 08.605  +18 33 03.91   15 39 09.696  +18 32 43.77 v?  0.84  562498  nat
FCG J153928.0+304425   15 39 28.659  +30 44 22.13   15 39 28.060  +30 44 25.51 c   0.48  562868  nat
FCG J153953.3-022410   15 39 53.256  -02 24 11.51   15 39 53.308  -02 24 10.72 v   0.43  563292  x tri? bifurcation int
FCG J154105.4+432703   15 41 05.700  +43 26 58.56   15 41 05.442  +43 27 03.29 v   1.03  564583  wat/nat
FCG J154409.8+175506   15 44 09.901  +17 55 12.61   15 44 09.853  +17 55 06.73 c   0.30  567932  wat/nat
FCG J154413.2+283839   15 44 13.249  +28 38 41.57   15 44 13.283  +28 38 39.66 c?  0.51  567991  nat
FCG J154549.4-024954   15 45 48.671  -02 49 59.76   15 45 49.490  -02 49 54.40 c   0.99  569754  nat
FCG J154553.8+030913   15 45 54.078  +03 09 19.23   15 45 53.854  +03 09 13.47 c   0.38  569834  nat arc?
FCG J154709.5-004638   15 47 09.164  -00 46 31.76   15 47 09.531  -00 46 38.05 v?  0.54  571217  wat dd
FCG J155020.3+151615   15 50 19.069  +15 16 12.84   15 50 20.388  +15 16 15.27 c   0.76  574497  nat
FCG J155343.7+234844   15 53 44.736  +23 48 35.41   15 53 43.748  +23 48 44.35 v   1.60  578035  wat
FCG J155345.5+153012   15 53 46.574  +15 30 14.57   15 53 45.550  +15 30 12.95 c?  0.54  578064  nat
FCG J155400.9-022045   15 54 00.373  -02 20 36.35   15 54 00.950  -02 20 45.78 v?  1.43  578287  nat
FCG J155806.8+451955   15 58 06.470  +45 19 50.92   15 58 06.881  +45 19 55.49 c   2.63  582383  nat/wat? dd?
FCG J160245.5+095549   16 02 45.088  +09 56 02.49   16 02 45.514  +09 55 49.62 c   0.76  587257  nat ring?
FCG J160318.6+192414   16 03 18.856  +19 24 18.13   16 03 18.623  +19 24 14.22 v   0.33  587818  nat/wat dd?
FCG J160338.3+285750   16 03 39.194  +28 57 51.79   16 03 38.320  +28 57 50.71 c   0.60  588115  nat ring-lobe?
FCG J160456.7+235554   16 04 57.045  +23 55 54.51   16 04 56.758  +23 55 54.50 v   1.94  589446  wat w
FCG J160803.7+221104   16 08 03.712  +22 11 07.20   16 08 03.711  +22 11 04.09 c   0.49  592553  wat starwars
FCG J160810.8+325418   16 08 11.543  +32 54 21.97   16 08 10.852  +32 54 18.93 c?  2.01  592631  wat td int
FCG J161026.7+253121   16 10 26.455  +25 31 18.89   16 10 26.738  +25 31 21.47 c   0.32  594878  nat
FCG J161328.5+293737   16 13 28.941  +29 37 29.41   16 13 28.534  +29 37 37.58 c   0.48  597790  nat
FCG J161403.8+590105   16 14 03.630  +59 00 57.25   16 14 03.830  +59 01 05.51 c   0.78  598320  nat
FCG J161412.8+621528   16 14 14.077  +62 15 20.21   16 14 12.892  +62 15 28.97 c   0.40  598507  nat rc? int bug
FCG J161535.5+192713   16 15 36.030  +19 27 09.70   16 15 35.585  +19 27 13.16 c   0.23  599741  nat arc?
FCG J161637.7+422656   16 16 38.055  +42 27 03.61   16 16 37.790  +42 26 56.75 v   0.50  600704  nat
FCG J161638.6+562031   16 16 39.037  +56 20 32.95   16 16 38.608  +56 20 31.73 c   0.63  600717  nat
FCG J161652.9+092630   16 16 53.759  +09 26 24.19   16 16 52.962  +09 26 30.46 v?  0.77  600929  wat w int
FCG J162007.3+422845   16 20 08.119  +42 28 30.43   16 20 07.334  +42 28 45.35 v?  0.59  603860  nat
FCG J162035.6+252056   16 20 36.082  +25 21 12.81   16 20 35.628  +25 20 56.72 v?  1.51  604255  wat
FCG J162228.9+264654   16 22 29.002  +26 47 15.82   16 22 28.965  +26 46 54.44 v?  0.94  606037  mg wat
FCG J162346.3+101002   16 23 46.203  +10 09 59.30   16 23 46.334  +10 10 02.18 v   1.86  607159  wat mg x? hook opposing arcs int
FCG J162455.7+464121   16 24 56.323  +46 41 19.18   16 24 55.793  +46 41 21.87 c   1.05  608257  nat
FCG J162523.2+093229   16 25 24.090  +09 32 26.64   16 25 23.208  +09 32 29.69 v?  0.51  608688  nat arc?
FCG J162610.1+545205   16 26 10.938  +54 52 11.05   16 26 10.195  +54 52 05.96 c   0.42  609469  nat mg, if small system
FCG J162610.1+545220   16 26 12.210  +54 52 19.73   16 26 10.106  +54 52 20.04 c   0.70  609469  nat mg, if large system
FCG J163031.4+285405   16 30 32.366  +28 54 14.85   16 30 31.453  +28 54 05.49 c   1.93  613225  mg wat
FCG J163401.9+062637   16 34 02.465  +06 26 30.78   16 34 01.997  +06 26 37.18 c   0.26  616171  nat arc
FCG J163424.2+341543   16 34 23.899  +34 15 41.99   16 34 24.219  +34 15 43.36 c   0.92  616477  wat hooks
FCG J163801.0+375300   16 38 02.643  +37 52 56.84   16 38 01.091  +37 53 00.77 c   1.50  619603  nat ring-lobe?
FCG J163932.7+534642   16 39 27.919  +53 46 46.72   16 39 32.709  +53 46 42.43 c   1.91  620836  nat
FCG J164053.7+324726   16 40 53.839  +32 47 09.52   16 40 53.750  +32 47 26.93 v   0.69  622042  nat arc?
FCG J164146.3+102147   16 41 46.505  +10 21 27.73   16 41 46.327  +10 21 47.25 v   0.84  622750  wat/nat beads unu int
FCG J165204.9+305513   16 52 04.820  +30 55 22.80   16 52 04.939  +30 55 13.18 c?  0.47  630419  nat arc?
FCG J165422.4+480846   16 54 24.699  +48 08 36.10   16 54 22.435  +48 08 46.76 c   1.65  632076  nat/wat w? int
FCG J165618.5+435157   16 56 19.910  +43 51 42.54   16 56 18.532  +43 51 57.37 c   1.09  633468  wat/nat dd?
FCG J165730.9+431953   16 57 30.996  +43 19 56.30   16 57 30.923  +43 19 53.15 v   0.82  634309  nat mg, first system if pair
FCG J165733.5+431934   16 57 31.712  +43 19 27.20   16 57 33.514  +43 19 34.24 v   1.24  634309  nat mg, if single system
FCG J165734.2+431909   16 57 33.870  +43 19 09.87   16 57 34.230  +43 19 09.08 v   0.43  634309  nat mg, second system if pair
FCG J165842.8+191218   16 58 42.726  +19 12 14.91   16 58 42.836  +19 12 18.06 v   0.85  635127  wat/nat mg x? unu
FCG J170333.5+414002   17 03 33.718  +41 39 57.82   17 03 33.578  +41 40 02.54 v?  0.57  638456  nat mg
FCG J170451.5+245230   17 04 51.858  +24 52 31.87   17 04 51.553  +24 52 30.30 v   0.54  639370  nat
FCG J170616.4+200652   17 06 16.525  +20 06 36.70   17 06 16.414  +20 06 52.42 v   0.59  640262  wat dd unu
FCG J171041.4+423944   17 10 41.453  +42 39 51.08   17 10 41.455  +42 39 44.79 v   1.11  642952  nat dd
FCG J171225.4+291020   17 12 25.977  +29 10 13.08   17 12 25.470  +29 10 20.84 c?  1.11  643948  nat ring? int
FCG J171621.8+260751   17 16 22.210  +26 08 03.08   17 16 21.814  +26 07 51.44 v   1.20  646246  wat
FCG J171726.1+373504   17 17 25.207  +37 35 13.33   17 17 26.157  +37 35 04.03 v?  0.91  646833  nat dd?
FCG J172151.6+472536   17 21 51.584  +47 25 47.92   17 21 51.632  +47 25 36.10 c?  0.45  649306  nat
FCG J172320.6+355809   17 23 19.337  +35 58 00.29   17 23 20.699  +35 58 09.24 v   1.55  649941  wat w
FCG J172649.9+510332   17 26 49.794  +51 03 26.48   17 26 49.960  +51 03 32.77 v   0.96  651502  wat tri? int
FCG J172815.5+365103   17 28 16.115  +36 51 07.14   17 28 15.581  +36 51 03.77 c   0.34  652110  nat ring
FCG J172919.7+541528   17 29 20.217  +54 15 17.68   17 29 19.765  +54 15 28.68 v   0.55  652478  nat/wat ring?
FCG J212546.5+005550   21 25 43.558  +00 55 53.17   21 25 46.545  +00 55 50.02 v   1.71  657626  nat
FCG J215701.5-075026   21 57 02.120  -07 50 31.40   21 57 01.585  -07 50 26.74 v   0.98  661340  nat almost ring
FCG J221842.8-092139   22 18 42.594  -09 21 29.34   22 18 42.805  -09 21 39.35 c   1.27  663870  wat distorted
FCG J223902.4-093235   22 39 02.665  -09 32 43.07   22 39 02.448  -09 32 35.59 c   0.51  666450  nat
FCG J225404.4-001037   22 54 05.103  -00 10 36.38   22 54 04.422  -00 10 37.16 v?  0.98  668339  nat
FCG J231255.0-001503   23 12 54.213  -00 15 13.56   23 12 55.022  -00 15 03.60 v   0.69  670656  nat dd mg
FCG J233731.9+004340   23 37 31.414  +00 43 31.64   23 37 31.977  +00 43 40.07 c   1.07  673660  wat hymor ring-lobe
FCG J233744.3-004208   23 37 45.695  -00 41 53.75   23 37 44.313  -00 42 08.09 c?  1.18  673698  wat/nat td?
FCG J235154.5+003310   23 51 54.329  +00 33 19.69   23 51 54.507  +00 33 10.56 c   0.93  675436  nat

The significance of the system coordinate needs to be considered in the context
of the type of group and the estimated size.  Note that only the tabulated
coordinates that are associated with a FIRST catalog source have the
significant figures of the FIRST catalog itself.  The remainder are given to
the same number of digits as the FIRST catalog for tabular consistency and convenience.


==> tab10.txt <==
Table 10.  Core-jet Sources - 103 entries
Source  Designation         system coordinate            core coordinate            size  Group   Additional Comments
                        R.A.(J2000)   Dec.(J2000)    R.A.(J2000)   Dec.(J2000)      (')
FCG J014001.7-101206   01 39 59.890  -10 12 13.15   01 40 01.763  -10 12 06.82     1.09  012331  with resolved jet?
FCG J020025.6-075753   02 00 26.361  -07 57 54.19   02 00 25.616  -07 57 53.55     0.57  014831
FCG J021612.2-010518   02 16 12.209  -01 05 18.75   02 16 12.209  -01 05 18.75     0.51  018460  both sides
FCG J021839.6-002151   02 18 39.991  -00 21 45.08   02 18 39.630  -00 21 51.49     0.40  019015
FCG J070725.8+450314   07 07 24.389  +45 03 11.23   07 07 25.868  +45 03 14.69     0.70  028354  mg
FCG J071030.5+562237   07 10 31.483  +56 22 38.05   07 10 30.541  +56 22 37.97     0.42  029472
FCG J072147.8+430240   07 21 49.791  +43 02 31.19   07 21 47.826  +43 02 40.74     0.77  034816  dl
FCG J072409.6+490054   07 24 08.606  +49 01 01.24   07 24 09.685  +49 00 54.44     0.55  036230  ss
FCG J073113.7+325133   07 31 14.068  +32 51 21.50   07 31 13.707  +32 51 33.73     0.49  040539  nat?
FCG J073352.5+502209   07 33 52.855  +50 22 07.77   07 33 52.526  +50 22 09.06     0.31  042172
FCG J073704.1+360318   07 37 04.179  +36 03 23.82   07 37 04.107  +36 03 18.89     0.30  044194  int double on one side
FCG J073846.9+205825   07 38 46.173  +20 58 13.28   07 38 46.963  +20 58 25.23     0.56  045393
FCG J074129.1+401329   07 41 29.181  +40 13 20.08   07 41 29.183  +40 13 29.42     0.31  047239
FCG J074702.3+324720   07 47 02.958  +32 47 17.43   07 47 02.336  +32 47 20.13     0.31  051387  int double on one side
FCG J075219.8+411552   07 52 20.113  +41 15 46.61   07 52 19.878  +41 15 52.77     0.38  055380
FCG J081508.0+111017   08 15 08.067  +11 10 10.95   08 15 08.090  +11 10 17.76     0.24  074727
FCG J081649.8+124433   08 16 50.752  +12 44 26.84   08 16 49.825  +12 44 33.45     0.53  076352
FCG J082335.7+113206   08 23 35.579  +11 31 45.90   08 23 35.751  +11 32 06.99     0.75  082918
FCG J083214.6+395244   08 32 15.200  +39 53 05.10   08 32 14.664  +39 52 44.80     0.69  091378
FCG J083315.0+350647   08 33 15.680  +35 06 45.04   08 33 15.097  +35 06 47.40     0.25  092352
FCG J083535.2+474435   08 35 36.543  +47 44 44.72   08 35 35.259  +47 44 35.91     0.50  094705
FCG J083840.8+380553   08 38 41.221  +38 05 45.01   08 38 40.864  +38 05 53.65     0.32  098048  wat??
FCG J083840.9+380646   08 38 41.804  +38 06 45.02   08 38 40.946  +38 06 46.50     0.35  098048  wat??
FCG J084503.7-004929   08 45 03.468  -00 49 21.54   08 45 03.746  -00 49 29.79     0.48  104649
FCG J084537.7+260800   08 45 37.238  +26 08 09.55   08 45 37.741  +26 08 00.79     0.42  105253
FCG J084637.2+171751   08 46 36.987  +17 17 47.25   08 46 37.294  +17 17 51.70     0.35  106306
FCG J084714.0+211602   08 47 14.109  +21 15 55.01   08 47 14.073  +21 16 02.61     0.24  106992  sz?
FCG J085441.9+575730   08 54 42.267  +57 57 25.01   08 54 41.973  +57 57 30.13     0.40  114909
FCG J090127.4+043304   09 01 28.552  +04 33 11.31   09 01 27.451  +04 33 04.38     0.55  122344
FCG J090840.6+453642   09 08 39.616  +45 36 28.90   09 08 40.605  +45 36 42.24     0.54  130225
FCG J091331.8+272109   09 13 32.200  +27 21 13.23   09 13 31.886  +27 21 09.91     0.35  135709
FCG J091905.3+351817   09 19 05.123  +35 18 20.06   09 19 05.370  +35 18 17.47     0.27  141880
FCG J092028.6+401857   09 20 28.997  +40 18 53.87   09 20 28.670  +40 18 57.66     0.27  143487  mg may be larger
FCG J092119.0-022944   09 21 18.523  -02 29 41.24   09 21 19.077  -02 29 44.53     0.29  144375  mg
FCG J092341.4-013742   09 23 40.683  -01 37 45.01   09 23 41.468  -01 37 42.59     0.42  146954  mg
FCG J092412.6-070149   09 24 12.857  -07 01 47.92   09 24 12.696  -07 01 49.60     0.31  147578
FCG J093741.1+513034   09 37 41.951  +51 30 30.11   09 37 41.172  +51 30 34.86     0.30  162451
FCG J094311.0+201125   09 43 10.394  +20 11 29.88   09 43 11.070  +20 11 25.84     0.54  168546  nat??
FCG J094722.5+423830   09 47 22.812  +42 38 37.77   09 47 22.576  +42 38 30.71     0.35  173283
FCG J095023.8+355703   09 50 22.686  +35 56 59.61   09 50 23.893  +35 57 03.87     0.67  176599
FCG J095737.9+551106   09 57 38.882  +55 11 07.41   09 57 37.969  +55 11 06.63     0.24  184618
FCG J100252.6+122849   10 02 53.321  +12 28 54.77   10 02 52.628  +12 28 49.90     0.40  190498
FCG J100305.0+253658   10 03 04.958  +25 37 02.14   10 03 05.087  +25 36 58.77     0.40  190701  tb
FCG J102214.3+113840   10 22 14.003  +11 38 17.88   10 22 14.316  +11 38 40.80     0.75  212283
FCG J102707.2+025807   10 27 07.698  +02 58 05.40   10 27 07.216  +02 58 07.25     0.31  217684
FCG J103213.9+275700   10 32 13.914  +27 56 56.34   10 32 13.952  +27 57 00.77     0.15  223316
FCG J104357.3-065617   10 43 56.926  -06 56 20.05   10 43 57.365  -06 56 17.48     0.36  236187  nat?
FCG J105026.2+092547   10 50 26.018  +09 25 57.42   10 50 26.282  +09 25 47.91     0.48  243223  ss?
FCG J105111.1-070422   10 51 11.101  -07 04 35.36   10 51 11.155  -07 04 22.34     0.40  244138  FRII lobe?
FCG J105156.2+182557   10 51 56.748  +18 25 53.49   10 51 56.284  +18 25 57.85     0.27  244985  mg
FCG J105624.7+164429   10 56 26.243  +16 44 31.62   10 56 24.792  +16 44 29.72     0.69  249969  ss?
FCG J105626.7+015833   10 56 27.757  +01 58 29.88   10 56 26.779  +01 58 33.68     0.46  250001  dd beads
FCG J110558.4+350118   11 05 58.867  +35 01 12.45   11 05 58.472  +35 01 18.90     0.34  260283
FCG J112023.1+540426   11 20 22.119  +54 04 24.96   11 20 23.161  +54 04 26.93     0.54  276080
FCG J112159.6+421909   11 22 00.089  +42 19 21.57   11 21 59.683  +42 19 09.27     0.65  278105
FCG J112239.7+335314   11 22 39.259  +33 53 17.54   11 22 39.792  +33 53 14.04     0.57  278698
FCG J114047.8+462204   11 40 47.680  +46 21 52.03   11 40 47.897  +46 22 04.82     0.42  299027  nat? dl unu
FCG J114122.7+532624   11 41 21.517  +53 26 05.98   11 41 22.780  +53 26 24.50     0.82  299623
FCG J114751.5-072440   11 47 51.724  -07 24 46.13   11 47 51.566  -07 24 40.98     0.42  306807
FCG J115354.8+074624   11 53 54.893  +07 46 24.86   11 53 54.876  +07 46 24.63     0.48  313683  both sides
FCG J115444.5+214624   11 54 44.372  +21 46 16.47   11 54 44.584  +21 46 24.14     0.40  314671
FCG J120045.4+285747   12 00 46.330  +28 57 40.31   12 00 45.494  +28 57 47.91     0.44  321369
FCG J120055.2+032655   12 00 53.290  +03 26 35.97   12 00 55.261  +03 26 55.49     1.29  321465  rc?
FCG J120155.2+120623   12 01 55.057  +12 06 17.24   12 01 55.215  +12 06 23.76     0.27  322588
FCG J120529.1+183324   12 05 29.119  +18 33 08.30   12 05 29.153  +18 33 24.16     0.61  326631
FCG J120533.6+171750   12 05 33.747  +17 17 51.66   12 05 33.625  +17 17 50.21     0.18  326690
FCG J121329.9+455850   12 13 30.202  +45 58 57.12   12 13 29.963  +45 58 50.42     0.36  335555
FCG J121503.9+165437   12 15 04.080  +16 54 36.46   12 15 03.977  +16 54 37.79     0.24  337272  both sides t cat missed second jet
FCG J121750.4+454249   12 17 50.544  +45 42 55.44   12 17 50.465  +45 42 49.60     0.38  340294
FCG J122544.8+193707   12 25 45.180  +19 36 48.05   12 25 44.804  +19 37 07.40     0.59  349083
FCG J123229.6+201035   12 32 29.416  +20 10 37.71   12 32 29.635  +20 10 35.53     0.27  356187  mg wat? tri?? may be larger
FCG J123245.2+332642   12 32 44.866  +33 26 35.00   12 32 45.297  +33 26 42.76     0.50  356422  mg nat?? int
FCG J123529.1+531446   12 35 28.553  +53 14 51.04   12 35 29.198  +53 14 46.36     0.35  359440
FCG J123723.5+170940   12 37 23.591  +17 09 45.05   12 37 23.516  +17 09 40.00     0.30  361488
FCG J125033.8-042646   12 50 33.947  -04 26 47.75   12 50 33.885  -04 26 46.42     0.18  375849  rc
FCG J125431.9+613455   12 54 31.510  +61 35 00.81   12 54 31.962  +61 34 55.70     0.26  380160  dl
FCG J125837.8+255006   12 58 35.986  +25 49 50.81   12 58 37.862  +25 50 06.20     1.07  384677
FCG J130305.7+504135   13 03 05.905  +50 41 34.06   13 03 05.784  +50 41 35.44     0.31  389609  both sides rc third entry tail
FCG J130559.2+182404   13 05 59.324  +18 23 53.91   13 05 59.222  +18 24 04.38     0.35  392793
FCG J130833.5+192722   13 08 34.075  +19 27 08.55   13 08 33.544  +19 27 22.06     0.49  395784
FCG J131419.2-050239   13 14 19.578  -05 02 42.28   13 14 19.294  -05 02 39.69     0.30  402111
FCG J132558.9+411500   13 25 59.365  +41 15 05.01   13 25 58.947  +41 15 00.45     0.27  414976
FCG J132606.3+025126   13 26 06.422  +02 51 25.54   13 26 06.392  +02 51 26.72     0.17  415091  mg
FCG J133203.8+024702   13 32 03.742  +02 47 09.76   13 32 03.803  +02 47 02.44     0.36  421532
FCG J134452.1-040945   13 44 52.185  -04 09 42.13   13 44 52.180  -04 09 45.34     0.25  435729
FCG J135759.7+365036   13 58 00.090  +36 50 33.82   13 57 59.719  +36 50 36.39     0.17  450243
FCG J141732.8+523816   14 17 32.893  +52 38 19.91   14 17 32.832  +52 38 16.21     0.25  471943
FCG J142056.1+052908   14 20 56.938  +05 29 03.31   14 20 56.197  +05 29 08.48     0.40  475765  mg irr?
FCG J142158.2+445847   14 21 58.593  +44 58 45.54   14 21 58.203  +44 58 47.50     0.24  476872
FCG J150803.4+103640   15 08 03.710  +10 36 34.16   15 08 03.407  +10 36 40.07     0.35  528235  double on one side mg tri unu
FCG J151345.5+332157   15 13 45.828  +33 21 47.35   15 13 45.560  +33 21 57.90     0.33  534473  may be larger
FCG J151740.3+213127   15 17 40.808  +21 31 21.56   15 17 40.326  +21 31 27.41     0.32  538832  rc
FCG J151744.8-023808   15 17 44.197  -02 38 23.01   15 17 44.880  -02 38 08.65     0.54  538890
FCG J152119.3+023102   15 21 20.844  +02 31 07.01   15 21 19.388  +02 31 02.61     0.94  542840  nat/wat? rc interacting?
FCG J155322.0+061316   15 53 21.805  +06 13 20.79   15 53 22.036  +06 13 16.04     0.34  577593
FCG J155332.5+112937   15 53 32.067  +11 29 44.68   15 53 32.580  +11 29 37.35     0.34  577815
FCG J160509.8+112243   16 05 09.290  +11 22 54.19   16 05 09.803  +11 22 43.80     0.60  589659
FCG J161920.0+553603   16 19 19.419  +55 35 50.62   16 19 20.008  +55 36 03.63     0.50  603153
FCG J163142.7+252200   16 31 43.261  +25 21 51.01   16 31 42.765  +25 22 00.89     0.42  614160
FCG J163914.5+204416   16 39 14.274  +20 44 10.06   16 39 14.526  +20 44 16.92     0.35  620608
FCG J164424.4+264005   16 44 25.167  +26 40 09.95   16 44 24.457  +26 40 05.99     0.35  624714
FCG J165543.2+344609   16 55 43.890  +34 45 57.15   16 55 43.283  +34 46 09.89     0.41  633087
FCG J170112.3+353353   17 01 11.747  +35 33 43.73   17 01 12.373  +35 33 53.29     0.55  636844  sz?

The significance of the system coordinate needs to be considered in the context
of the type of group and the estimated size.  Note that only the tabulated
coordinates that are associated with a FIRST catalog source have the
significant figures of the FIRST catalog itself.  The remainder are given to
the same number of digits as the FIRST catalog for tabular consistency and convenience.


==> tab11.txt <==
Table 11.  S or Z-Shaped Sources - 400 entries
Source  Designation         system coordinate            core coordinate       type size  Group   Additional Comments
                        R.A.(J2000)   Dec.(J2000)    R.A.(J2000)   Dec.(J2000)      (')
FCG J002216.5+010403   00 22 16.564  +01 04 03.27                                  0.62  002814  dd?
FCG J002644.9-090620   00 26 45.390  -09 06 27.05   00 26 44.954  -09 06 20.22 v   0.84  003324  rc b? pinwheel  SDSS galaxy
FCG J003432.6-093444   00 34 32.769  -09 34 46.13   00 34 32.619  -09 34 44.52 c   0.44  004286  dl
FCG J014519.7-015951   01 45 19.751  -01 59 51.82                                  0.78  012983  sz x? hook int pretzel
FCG J020613.2-021504   02 06 13.589  -02 15 02.89   02 06 13.276  -02 15 04.61 c   0.43  016139
FCG J021534.3-032202   02 15 34.364  -03 22 02.71                                  0.81  018298  x? dl?
FCG J031357.1-001531   03 13 56.960  -00 15 33.04   03 13 57.133  -00 15 31.24 c   0.96  025114  dl
FCG J065616.9+554319   06 56 16.963  +55 43 19.96                                  0.96  025902  tb? dl?
FCG J070140.5+485747   07 01 40.544  +48 57 47.35                                  0.65  026831  rc pinwheel int
FCG J070745.9+391633   07 07 45.246  +39 16 38.69   07 07 45.924  +39 16 33.58 c   0.72  028482  dl
FCG J070754.2+492952   07 07 54.439  +49 29 52.90   07 07 54.209  +49 29 52.63 c   0.68  028532  dl? hook
FCG J071245.0+543011   07 12 44.938  +54 30 12.96   07 12 45.068  +54 30 11.31 v   0.67  030329  dl
FCG J071501.6+404820   07 15 01.685  +40 48 20.31                                  0.68  031281  dl
FCG J071523.8+552852   07 15 23.894  +55 28 52.70                                  0.87  031459  dl
FCG J072535.0+341540   07 25 35.594  +34 15 38.77   07 25 35.006  +34 15 40.55 c   0.92  037087
FCG J072800.9+493517   07 28 01.963  +49 35 12.07   07 28 00.977  +49 35 17.17 c   1.46  038551  nice dd?
FCG J072949.7+274944   07 29 48.445  +27 49 47.24   07 29 49.721  +27 49 44.62 v?  0.87  039647  dl, core id ambiguous
FCG J073202.4+274530   07 32 02.427  +27 45 21.78   07 32 02.418  +27 45 30.93 c   0.79  041047  dl
FCG J073837.7+482046   07 38 37.449  +48 20 45.34   07 38 37.740  +48 20 46.70 c   0.51  045293  dl
FCG J074041.9+345843   07 40 41.894  +34 58 43.31   07 40 41.958  +34 58 43.31 v   1.60  046666  dd? dl
FCG J074242.6+374403   07 42 42.658  +37 44 03.10                                  0.82  048169  dd?
FCG J074317.7+344101   07 43 17.786  +34 41 01.79                                  0.34  048585
FCG J074552.9+160421   07 45 52.994  +16 04 21.73                                  0.95  050542  dl
FCG J075446.3+505906   07 54 46.385  +50 59 06.31                                  1.02  057248
FCG J080115.9+610942   08 01 15.926  +61 09 42.27                                  0.27  062456  dl
FCG J081218.5+595922   08 12 19.005  +59 59 21.75   08 12 18.566  +59 59 22.09 c   0.57  072118  x? dl? int
FCG J081617.8+100509   08 16 17.734  +10 05 11.59   08 16 17.866  +10 05 09.92 v   0.57  075818  dl?
FCG J081716.1+171508   08 17 16.309  +17 15 10.63   08 17 16.139  +17 15 08.03 v   0.69  076779  dl?
FCG J081853.6+224742   08 18 53.680  +22 47 42.06                                  0.87  078341  dl dd
FCG J081855.0+200616   08 18 55.004  +20 06 16.18                                  0.78  078370  dl
FCG J082110.3+354729   08 21 10.496  +35 47 32.83   08 21 10.367  +35 47 29.68 v   0.31  080562  dl
FCG J082556.5+314709   08 25 56.217  +31 47 05.55   08 25 56.523  +31 47 09.39 v   1.41  085235  int
FCG J082608.6+035856   08 26 08.387  +03 58 56.59   08 26 08.654  +03 58 56.70 v   0.67  085419  dl
FCG J082745.5+161549   08 27 46.015  +16 15 46.78   08 27 45.530  +16 15 49.61 c   1.58  086938
FCG J083153.0+012551   08 31 53.153  +01 25 46.77   08 31 53.008  +01 25 51.71 v   0.55  090992
FCG J083448.7+173651   08 34 48.896  +17 36 51.65   08 34 48.731  +17 36 51.85 c   2.72  093909  dd? td?
FCG J083704.0+055819   08 37 04.053  +05 58 19.33                                  0.62  096259
FCG J083807.3+322745   08 38 07.545  +32 27 46.34   08 38 07.309  +32 27 45.64 c   1.24  097422
FCG J084104.8+170707   08 41 04.683  +17 07 05.62   08 41 04.829  +17 07 07.44 c   0.45  100452
FCG J084146.4+160734   08 41 46.132  +16 07 39.20   08 41 46.403  +16 07 34.88 v   0.59  101152  nat?
FCG J084437.6+364343   08 44 38.092  +36 43 39.84   08 44 37.675  +36 43 43.46 c   1.33  104199
FCG J084446.7+115453   08 44 46.921  +11 54 56.59   08 44 46.761  +11 54 53.44 v   2.05  104320  dl? nat?
FCG J084448.9+010822   08 44 48.891  +01 08 22.85   08 44 48.930  +01 08 22.32 c   0.84  104393  dd?
FCG J084508.8+403115   08 45 08.601  +40 31 17.69   08 45 08.819  +40 31 15.67 v   0.49  104728
FCG J084525.2+521739   08 45 25.293  +52 17 42.13   08 45 25.263  +52 17 39.88 c   0.96  105035
FCG J084526.0-005200   08 45 26.070  -00 52 00.16                                  1.04  105043
FCG J084539.1-003038   08 45 39.583  -00 30 28.13   08 45 39.163  -00 30 38.35 v   1.66  105294  dl
FCG J085101.9+080049   08 51 02.185  +08 00 45.29   08 51 01.954  +08 00 49.34 c   0.96  111096
FCG J085224.4+490543   08 52 24.562  +49 05 43.61   08 52 24.405  +49 05 43.53 c   0.31  112476
FCG J085350.5+132104   08 53 50.431  +13 21 01.02   08 53 50.511  +13 21 04.58 c   0.43  114091
FCG J085447.5+274042   08 54 47.608  +27 40 43.28   08 54 47.563  +27 40 42.82 c   0.47  115077
FCG J085634.7+603957   08 56 35.138  +60 39 55.94   08 56 34.790  +60 39 57.55 c   0.81  117058  dl
FCG J085717.2+094825   08 57 17.220  +09 48 25.55                                  1.34  117770  dl?
FCG J085743.0-050424   08 57 43.045  -05 04 24.66                                  0.53  118247
FCG J090121.6+382801   09 01 21.764  +38 28 00.61   09 01 21.612  +38 28 01.12 c   0.72  122215  hook ring-lobe? bifurcation int
FCG J090236.8+520347   09 02 36.869  +52 03 47.19                                  1.18  123583  hook dl int
FCG J090438.4+063458   09 04 38.460  +06 34 58.45                                  0.42  125862
FCG J090440.8+145449   09 04 40.878  +14 54 49.25                                  0.95  125893
FCG J090754.0+492213   09 07 54.083  +49 22 18.62   09 07 54.004  +49 22 13.90 v   0.63  129312  w?
FCG J090843.0+570324   09 08 43.099  +57 03 22.25   09 08 43.002  +57 03 24.60 v   0.91  130266  arc
FCG J091335.0+031725   09 13 34.914  +03 17 28.95   09 13 35.019  +03 17 25.81 v   0.76  135779  mg unu may be two systems
FCG J091339.0+031722   09 13 39.060  +03 17 22.69   09 13 39.095  +03 17 22.09 c   0.43  135779  mg wat? unu may be larger single system
FCG J091354.6+293117   09 13 55.139  +29 31 34.11   09 13 54.609  +29 31 17.41 c   1.12  136179  dl
FCG J091404.0+171535   09 14 04.068  +17 15 35.10                                  0.67  136344  mg int, catalog didn't capture morphology well
FCG J091415.5+211636   09 14 15.240  +21 16 40.35   09 14 15.591  +21 16 36.40 c   0.50  136532  dl
FCG J091602.2+535749   09 16 02.129  +53 57 46.50   09 16 02.290  +53 57 49.89 c   0.39  138485
FCG J091709.6+142535   09 17 09.606  +14 25 35.96                                  0.86  139771  dl?
FCG J091812.9-065058   09 18 12.929  -06 50 58.40                                  1.03  140942
FCG J091928.8+273214   09 19 28.900  +27 32 09.32   09 19 28.877  +27 32 14.03 c   0.63  142329  w
FCG J092017.4+310634   09 20 17.944  +31 06 33.83   09 20 17.438  +31 06 34.19 c   1.32  143261
FCG J092114.4+075541   09 21 14.457  +07 55 41.36                                  0.72  144354
FCG J092140.6+172700   09 21 40.942  +17 26 52.79   09 21 40.646  +17 27 00.12 c   0.92  144848
FCG J092401.3+403455   09 24 01.588  +40 34 57.80   09 24 01.312  +40 34 55.44 v   0.59  147351  dl
FCG J092447.2+423347   09 24 46.669  +42 33 50.09   09 24 47.205  +42 33 47.31 v   0.62  148172  x? dl butterfly int
FCG J092856.8+073619   09 28 56.816  +07 36 12.02   09 28 56.817  +07 36 19.28 c   0.82  152835
FCG J092902.1+104133   09 29 02.116  +10 41 33.26                                  0.86  152923  dl?
FCG J093238.3+161157   09 32 38.326  +16 11 57.18   09 32 38.315  +16 11 57.78 c   4.01  156829  dd? x distorted int
FCG J093310.8-031039   09 33 10.838  -03 10 39.48                                  0.66  157499
FCG J093324.6+222238   09 33 24.172  +22 22 38.35   09 33 24.620  +22 22 38.11 c   1.27  157735  w
FCG J093616.4-045535   09 36 16.437  -04 55 35.39                                  1.02  160852  mg nat+? hook? tri? unu
FCG J094103.6+312617   09 41 03.458  +31 26 12.26   09 41 03.641  +31 26 17.77 v   2.48  166237  dl
FCG J094201.7+084736   09 42 01.220  +08 47 35.46   09 42 01.753  +08 47 36.90 c   1.38  167239  dl? ring-lobe
FCG J094543.3+060359   09 45 43.402  +06 03 57.74   09 45 43.303  +06 03 59.18 c   0.87  171368  dl?
FCG J094953.6+445655   09 49 53.678  +44 56 55.38                                  1.43  176050  x? dl
FCG J095047.0-025817   09 50 47.349  -02 58 11.42   09 50 47.049  -02 58 17.85 v   0.83  177037  ring-lobe core catalog position off?
FCG J095129.8+471151   09 51 29.596  +47 11 49.81   09 51 29.828  +47 11 51.38 v   0.80  177785  dd?
FCG J095304.6+592310   09 53 05.288  +59 23 04.33   09 53 04.654  +59 23 10.17 c   0.86  179577
FCG J095818.3+303117   09 58 18.182  +30 31 09.98   09 58 18.327  +30 31 17.10 c   0.79  185360  nat? hook neat int
FCG J095833.2+561938   09 58 33.414  +56 19 40.80   09 58 33.296  +56 19 38.16 c   1.78  185590
FCG J100003.1+604746   10 00 03.195  +60 47 46.25                                  0.57  187278  x?
FCG J100347.7+294428   10 03 47.814  +29 44 23.98   10 03 47.700  +29 44 28.85 c   1.27  191559  dl?
FCG J100501.4+300018   10 05 01.193  +30 00 17.54   10 05 01.414  +30 00 18.09 c   0.47  192940  hook
FCG J100709.8+133553   10 07 09.893  +13 35 53.00   10 07 09.859  +13 35 53.70 c   0.67  195253
FCG J100804.0+502643   10 08 04.691  +50 26 39.40   10 08 04.036  +50 26 43.38 c   0.72  196280  hook
FCG J100854.5+461301   10 08 54.626  +46 12 57.10   10 08 54.528  +46 13 01.82 c   0.89  197236  dl?
FCG J101128.0+525726   10 11 27.973  +52 57 22.21   10 11 28.040  +52 57 26.65 c   0.47  200254  dl?
FCG J101134.8-060751   10 11 34.808  -06 07 52.28   10 11 34.823  -06 07 51.73 c   0.24  200340  dl
FCG J101149.3+412709   10 11 49.453  +41 27 08.51   10 11 49.337  +41 27 09.14 c   1.39  200558  dd?
FCG J101418.1+350726   10 14 17.969  +35 07 27.49   10 14 18.142  +35 07 26.61 v   0.89  203357
FCG J101446.4+245521   10 14 46.487  +24 55 15.89   10 14 46.425  +24 55 21.11 c   0.49  203821
FCG J101557.5+483759   10 15 57.544  +48 37 57.94   10 15 57.576  +48 37 59.13 v   1.82  205183  cat missed core
FCG J101659.2+311918   10 16 59.212  +31 19 18.65                                  0.55  206388  hook?
FCG J101939.4+125149   10 19 39.485  +12 51 49.97                                  0.65  209284
FCG J102151.5+163430   10 21 51.598  +16 34 30.86                                  1.08  211820
FCG J102156.8+144333   10 21 56.821  +14 43 33.96                                  2.14  211979  mg dl int
FCG J102315.9-063633   10 23 15.997  -06 36 33.11                                  0.79  213429  dd?
FCG J102457.2+274357   10 24 57.279  +27 43 57.52                                  0.60  215359  w
FCG J102856.4+194341   10 28 56.445  +19 43 41.33                                  0.64  219686  x?
FCG J103309.5+430111   10 33 09.011  +43 01 11.07   10 33 09.569  +43 01 11.17 v   0.52  224299  dl? nat?
FCG J103542.9+483130   10 35 42.686  +48 31 32.73   10 35 42.951  +48 31 30.81 v   0.50  227090  dd?
FCG J103605.7+000606   10 36 06.439  +00 06 04.65   10 36 05.724  +00 06 06.62 c   2.50  227469  hook beautiful
FCG J103636.3+383507   10 36 37.074  +38 34 55.11   10 36 36.319  +38 35 07.54 c   1.67  228046  wat??
FCG J103641.2+210034   10 36 41.273  +21 00 34.28                                  1.02  228134
FCG J103856.4+575247   10 38 56.285  +57 52 41.06   10 38 56.406  +57 52 47.46 c   1.54  230609
FCG J103932.0+074409   10 39 32.026  +07 44 09.27                                  0.79  231290  x?
FCG J103932.0+263244   10 39 32.054  +26 32 44.26                                  0.84  231294
FCG J103955.1+141904   10 39 55.452  +14 18 56.84   10 39 55.101  +14 19 04.16 c   0.74  231784
FCG J104022.4+505622   10 40 22.471  +50 56 22.77   10 40 22.457  +50 56 22.94 c   0.87  232272  dd? hook neat
FCG J104051.2+330655   10 40 51.202  +33 06 55.28                                  1.33  232787  x? bifurcation
FCG J104324.0+083258   10 43 23.916  +08 33 07.74   10 43 24.085  +08 32 58.32 c   2.12  235560  dl dd?
FCG J104358.2+075917   10 43 58.283  +07 59 17.34                                  0.42  236213
FCG J104556.8+271759   10 45 56.783  +27 17 56.08   10 45 56.863  +27 17 59.54 c   0.96  238300
FCG J104604.2+382801   10 46 04.225  +38 28 01.27                                  0.58  238468  rc?
FCG J104707.5+431908   10 47 07.734  +43 19 09.75   10 47 07.518  +43 19 08.17 v   0.76  239604  dd?
FCG J104856.0+461410   10 48 56.386  +46 14 08.57   10 48 56.039  +46 14 10.35 c   1.93  241624  dl?
FCG J105127.2+074254   10 51 27.223  +07 42 54.55                                  0.59  244446  dd?
FCG J105300.5+293355   10 53 00.567  +29 33 47.45   10 53 00.526  +29 33 55.78 c   1.09  246229  dl
FCG J105615.1+112849   10 56 15.188  +11 28 49.28                                  0.72  249782  wat? ss? core id ambiguous
FCG J110701.4+321949   11 07 01.490  +32 19 49.70                                  0.62  261397  dl?
FCG J110843.8+611707   11 08 43.877  +61 17 07.82                                  0.80  263436
FCG J110941.0+401426   11 09 41.016  +40 14 26.72                                  0.65  264546
FCG J111011.0+533057   11 10 10.912  +53 31 05.91   11 10 11.024  +53 30 57.76 c   1.74  265117
FCG J111112.1-023108   11 11 12.464  -02 31 09.17   11 11 12.122  -02 31 08.94 c   1.32  266267  core id ambiguous
FCG J111247.7-053701   11 12 47.844  -05 37 01.66   11 12 47.738  -05 37 01.66 v   0.99  268027  neat dd ring-lobe
FCG J111629.7-071321   11 16 29.704  -07 13 21.28                                  0.85  272072
FCG J111632.4+515617   11 16 31.974  +51 56 13.03   11 16 32.483  +51 56 17.24 c   1.02  272093  dl
FCG J111716.6+575809   11 17 16.418  +57 58 06.52   11 17 16.621  +57 58 09.84 c   0.84  272972  dl?
FCG J111739.4+060056   11 17 39.495  +06 00 56.91                                  0.68  273412  dd?
FCG J111809.5-013147   11 18 09.709  -01 31 42.62   11 18 09.592  -01 31 47.48 c   0.52  273982  dl
FCG J112005.4+342931   11 20 05.437  +34 29 31.90                                  0.68  276046
FCG J112229.5+212448   11 22 29.533  +21 24 42.83   11 22 29.599  +21 24 48.37 c   1.02  278643  dl w? distorted
FCG J112254.3+010651   11 22 53.869  +01 06 50.08   11 22 54.335  +01 06 51.71 c   1.48  279034  dl
FCG J112303.6+434753   11 23 03.658  +43 48 00.36   11 23 03.676  +43 47 53.80 c   0.84  279250  dl
FCG J112539.9+582734   11 25 39.558  +58 27 32.20   11 25 39.945  +58 27 34.51 v   0.49  282161  distorted dd? dl w
FCG J112654.0+211742   11 26 53.938  +21 17 40.53   11 26 54.088  +21 17 42.71 c   1.01  283532
FCG J113413.3-011403   11 34 13.392  -01 14 05.08   11 34 13.390  -01 14 03.62 c   1.66  291823
FCG J113746.3+582803   11 37 46.947  +58 28 02.07   11 37 46.383  +58 28 03.17 c   1.75  295580
FCG J113850.2+203918   11 38 50.234  +20 39 15.18   11 38 50.281  +20 39 18.47 c   0.47  296813  dl
FCG J113903.7-041902   11 39 04.232  -04 19 04.03   11 39 03.723  -04 19 02.14 c   1.27  297067  distorted
FCG J113931.7+603315   11 39 31.719  +60 33 15.68                                  0.54  297554  dd
FCG J114034.4+440547   11 40 34.497  +44 05 45.16   11 40 34.455  +44 05 47.82 c   1.24  298636  wiggle w
FCG J114258.7+015421   11 42 58.683  +01 54 19.22   11 42 58.722  +01 54 21.74 c   0.63  301368  x? hook?
FCG J114417.9+380448   11 44 18.174  +38 04 49.07   11 44 17.986  +38 04 48.35 c   1.30  302771  dl?
FCG J114737.8+622750   11 47 37.327  +62 27 50.12   11 47 37.827  +62 27 50.91 v   0.42  306578  dd?
FCG J114933.1+202942   11 49 33.125  +20 29 42.85                                  0.32  308735
FCG J115123.2+084228   11 51 23.265  +08 42 28.29                                  0.78  310850
FCG J115138.4+400616   11 51 38.400  +40 06 17.98   11 51 38.470  +40 06 16.86 v   0.60  311093  dl? dd?
FCG J115246.6+081611   11 52 46.470  +08 16 11.37   11 52 46.660  +08 16 11.47 c   1.66  312379  ppd
FCG J115259.5+332529   11 52 59.398  +33 25 32.83   11 52 59.529  +33 25 29.11 v   0.78  312649  rc?
FCG J115645.0+213810   11 56 45.068  +21 38 10.91                                  0.46  316943  dl
FCG J115923.4+412518   11 59 23.602  +41 25 18.39   11 59 23.400  +41 25 18.54 c   0.68  319817  dl?
FCG J120240.5-031439   12 02 40.908  -03 14 40.09   12 02 40.569  -03 14 39.31 c   0.84  323457  dl
FCG J120248.6+325944   12 02 48.521  +32 59 46.43   12 02 48.625  +32 59 44.66 v   0.61  323609  wiggle w
FCG J120340.8+315857   12 03 40.838  +31 58 57.37                                  0.84  324624  dd? dl
FCG J120406.9+553113   12 04 06.869  +55 31 11.21   12 04 06.978  +55 31 13.18 v   0.77  325087  dl
FCG J120425.2+034509   12 04 25.598  +03 44 58.63   12 04 25.298  +03 45 09.33 c   0.68  325448  prototypical hook neat int -similarities to pretzel?
FCG J121102.4+453917   12 11 02.742  +45 39 12.91   12 11 02.428  +45 39 17.73 c   0.60  332733  x
FCG J121153.6+425415   12 11 54.122  +42 54 06.61   12 11 53.684  +42 54 15.41 c   1.47  333684  dl?
FCG J121159.6+545534   12 11 59.484  +54 55 36.82   12 11 59.633  +54 55 34.01 v   0.95  333846  x
FCG J121305.6-070555   12 13 05.682  -07 05 55.22                                  0.84  335056  nat? dl? fans
FCG J121306.8+134319   12 13 06.887  +13 43 19.91                                  0.54  335075  dd rc? low level int
FCG J121455.6+602647   12 14 54.513  +60 26 44.06   12 14 55.604  +60 26 47.96 c   0.40  337121  hook?
FCG J121508.0+120821   12 15 08.014  +12 08 21.98                                  0.40  337394  dl
FCG J121559.3+162258   12 15 59.310  +16 22 58.92                                  0.51  338307  dl
FCG J122209.7+375855   12 22 10.127  +37 59 00.28   12 22 09.710  +37 58 55.46 v   0.86  345168  hook?
FCG J122337.2+501125   12 23 37.213  +50 11 25.25                                  0.55  346722  core id ambiguous
FCG J122437.5+562343   12 24 37.297  +56 23 42.37   12 24 37.556  +56 23 43.84 v   0.92  347769  dl barred
FCG J122600.8+075605   12 26 00.839  +07 56 05.10                                  0.98  349348
FCG J122746.3-044324   12 27 46.514  -04 43 24.08   12 27 46.370  -04 43 24.10 c   1.84  351194  dl
FCG J122754.0+235040   12 27 53.904  +23 50 39.05   12 27 54.062  +23 50 40.38 c   0.64  351325  dl
FCG J122836.5+331410   12 28 36.396  +33 14 10.15   12 28 36.584  +33 14 10.40 c   0.54  352104  mg
FCG J122850.7+444720   12 28 50.777  +44 47 20.07                                  1.12  352309  x?
FCG J122907.3+313736   12 29 06.955  +31 37 33.23   12 29 07.392  +31 37 36.93 c   1.36  352628
FCG J123355.1+264400   12 33 55.134  +26 43 56.59   12 33 55.135  +26 44 00.89 c   1.48  357664  dl?
FCG J123414.8+100758   12 34 14.804  +10 08 01.90   12 34 14.860  +10 07 58.94 v   0.41  358062  dl?
FCG J123428.9+082935   12 34 29.275  +08 29 35.60   12 34 28.992  +08 29 35.11 c   0.97  358323  asym
FCG J123430.2+410935   12 34 30.412  +41 09 33.68   12 34 30.299  +41 09 35.76 v   1.42  358324
FCG J123822.0+582203   12 38 21.836  +58 22 06.25   12 38 22.017  +58 22 03.14 c   0.93  362596  core id ambiguous
FCG J123913.1+491548   12 39 13.335  +49 15 49.34   12 39 13.119  +49 15 48.79 c   0.31  363517
FCG J124032.2+485942   12 40 32.241  +48 59 42.01                                  1.66  364999
FCG J124106.7+382339   12 41 07.143  +38 23 39.06   12 41 06.742  +38 23 39.84 v   0.54  365678  rc nonstandard
FCG J124116.4+514130   12 41 16.335  +51 41 28.73   12 41 16.486  +51 41 30.06 c   1.15  365823
FCG J124132.8+452312   12 41 32.990  +45 23 09.23   12 41 32.875  +45 23 12.47 c   1.24  366137  core id ambiguous
FCG J124335.0-061327   12 43 35.030  -06 13 27.25                                  0.73  368365  dl?
FCG J124624.3+171051   12 46 24.321  +17 10 46.67   12 46 24.365  +17 10 51.80 c   0.90  371345  x?
FCG J124659.7+503527   12 46 59.866  +50 35 25.65   12 46 59.766  +50 35 27.46 c   1.12  371988
FCG J124710.3+555558   12 47 10.198  +55 55 51.37   12 47 10.353  +55 55 58.42 c   0.68  372232
FCG J124758.4+425111   12 47 58.328  +42 51 13.12   12 47 58.454  +42 51 11.46 v   0.91  373093
FCG J124804.0+172551   12 48 04.106  +17 25 51.50   12 48 04.095  +17 25 51.20 v   0.56  373197  dd w? dl
FCG J125222.5+031554   12 52 22.598  +03 15 54.72                                  0.85  377862  rc? ring-lobe?
FCG J125324.3+104719   12 53 24.379  +10 47 19.40                                  1.06  378986  dd?
FCG J125340.7+144335   12 53 40.706  +14 43 35.49                                  0.87  379273  unu
FCG J125530.3+365817   12 55 29.994  +36 58 19.44   12 55 30.313  +36 58 17.07 c   2.15  381156  dl
FCG J125554.5+440524   12 55 54.590  +44 05 24.13                                  0.60  381690  dd hook ring-lobe?
FCG J125801.7+312046   12 58 02.167  +31 20 55.99   12 58 01.769  +31 20 46.21 c   1.45  383984
FCG J125859.2+274645   12 58 59.411  +27 46 44.61   12 58 59.287  +27 46 45.13 c   1.01  385098
FCG J130359.4+033932   13 03 58.425  +03 39 35.19   13 03 59.466  +03 39 32.28 c   1.98  390468  dd? dl bifurcation
FCG J130422.2+201550   13 04 22.278  +20 15 50.70                                  0.45  390994  hook wat?
FCG J130435.7+104832   13 04 35.732  +10 48 32.28                                  0.95  391237
FCG J130755.5+121846   13 07 55.597  +12 18 46.25                                  0.63  395110  hook
FCG J130839.3-050044   13 08 39.345  -05 00 44.31                                  1.03  395882  nat? hook dl distorted int, core id ambiguous int
FCG J131011.0+195452   13 10 11.075  +19 54 52.96                                  0.83  397466
FCG J131025.1+543022   13 10 24.924  +54 30 20.56   13 10 25.103  +54 30 22.14 v   1.06  397770  core id ambiguous
FCG J131143.1+563238   13 11 43.189  +56 32 38.25                                  0.61  399325  dd?
FCG J131353.5+125150   13 13 53.460  +12 51 45.42   13 13 53.514  +12 51 50.14 v   0.86  401714
FCG J131532.8+231357   13 15 32.801  +23 13 57.96                                  0.57  403587  dl?
FCG J131743.7+110328   13 17 44.049  +11 03 27.70   13 17 43.782  +11 03 28.49 v   1.02  405994
FCG J131904.1+293835   13 19 04.102  +29 38 34.01   13 19 04.178  +29 38 35.37 c   2.12  407356  dd? 4C 29.47 Condon & Mitchell, (1984)
FCG J131943.4+050237   13 19 43.496  +05 02 37.51                                  0.56  408169  dd dl
FCG J131943.8+460803   13 19 43.983  +46 08 14.13   13 19 43.861  +46 08 03.24 c   1.21  408116  unu - FRII? ring-lobe? int
FCG J132000.1+253239   13 20 00.136  +25 32 39.18                                  0.92  408322
FCG J132040.0-043403   13 20 39.960  -04 34 07.72   13 20 40.013  -04 34 03.00 v   0.55  409171
FCG J132117.2+255158   13 21 17.357  +25 51 56.44   13 21 17.242  +25 51 58.95 c   1.92  409834
FCG J132213.9+280752   13 22 13.882  +28 07 52.47   13 22 13.908  +28 07 52.68 c   0.34  410891
FCG J132251.5+342945   13 22 51.369  +34 29 44.66   13 22 51.561  +34 29 45.82 c   0.34  411631
FCG J132511.4+573600   13 25 11.814  +57 36 00.76   13 25 11.423  +57 36 00.78 v   1.06  414063  dd dl
FCG J132519.0+080754   13 25 19.268  +08 07 59.47   13 25 19.003  +08 07 54.76 v   1.58  414251  wat?
FCG J132613.6+192423   13 26 13.771  +19 24 24.97   13 26 13.665  +19 24 23.70 v   0.85  415273  dd dl?
FCG J132730.3+510118   13 27 31.046  +51 01 18.78   13 27 30.338  +51 01 18.23 c   1.19  416586  mg dd? may be smaller, core id ambiguous
FCG J132754.0+235242   13 27 54.009  +23 52 42.63                                  0.58  417018
FCG J132757.7+000744   13 27 57.735  +00 07 44.74                                  0.74  417094  dl?
FCG J132759.2+494626   13 27 59.276  +49 46 26.79                                  0.66  417115  dd
FCG J132810.8-023742   13 28 10.871  -02 37 42.87                                  1.24  417320  dd?
FCG J132939.7+181841   13 29 39.761  +18 18 41.42                                  0.62  418940  x? butterfly dl?
FCG J132954.0+474650   13 29 54.692  +47 46 49.44   13 29 54.069  +47 46 50.23 v   0.68  419209  dl
FCG J133150.7+082720   13 31 50.845  +08 27 15.83   13 31 50.735  +08 27 20.07 c   0.71  421302
FCG J133224.7+182101   13 32 24.727  +18 21 01.11                                  0.58  421885  dd
FCG J133751.6+183825   13 37 51.683  +18 38 25.87                                  1.48  427904  dl int low level double arc
FCG J133913.0+102443   13 39 13.418  +10 24 44.59   13 39 13.099  +10 24 43.80 v   1.00  429420  dd
FCG J133947.5+375653   13 39 47.566  +37 56 53.08                                  0.75  430058  dd
FCG J134046.0+010640   13 40 46.270  +01 06 37.16   13 40 46.060  +01 06 40.36 c   0.76  431152  mg distorted ring-lobe irr int
FCG J134211.3+282856   13 42 11.323  +28 28 56.70                                  1.50  432735  dd?
FCG J134214.9+282934   13 42 15.200  +28 29 34.40   13 42 14.944  +28 29 34.16 c   0.42  432735
FCG J134217.8+563653   13 42 18.247  +56 36 51.66   13 42 17.884  +56 36 53.15 c   0.42  432859  dl
FCG J134251.8+064231   13 42 51.703  +06 42 30.69   13 42 51.876  +06 42 31.10 c   0.90  433517  dd
FCG J134301.8+381048   13 43 01.853  +38 10 48.80                                  0.65  433732
FCG J134415.6+331717   13 44 15.935  +33 17 20.51   13 44 15.694  +33 17 17.18 c   2.40  435058  mg rc dd
FCG J134533.9+285158   13 45 33.488  +28 51 59.80   13 45 33.912  +28 51 58.76 c   1.11  436538
FCG J134545.4+533252   13 45 45.869  +53 32 52.81   13 45 45.400  +53 32 52.15 c   0.72  436732  core id ambiguous dd?
FCG J134545.6+533248   13 45 45.683  +53 32 48.16                                  0.46  436732
FCG J134617.6+622044   13 46 18.461  +62 20 43.65   13 46 17.631  +62 20 44.72 c   0.67  437357  dd? dl?
FCG J134651.2+415154   13 46 51.443  +41 52 01.36   13 46 51.238  +41 51 54.06 c   0.91  437979  x?
FCG J134707.5-030039   13 47 07.515  -03 00 39.84                                  0.64  438269  dd?
FCG J134715.9+104826   13 47 15.957  +10 48 26.28                                  0.56  438423  dl? dd?
FCG J134811.5+071640   13 48 11.738  +07 16 35.54   13 48 11.552  +07 16 40.19 c   1.03  439402  ring-lobe
FCG J134846.2+182516   13 48 46.292  +18 25 16.79                                  0.59  440117  dl
FCG J134930.1+430617   13 49 30.024  +43 06 11.24   13 49 30.160  +43 06 17.99 c   0.57  440917  dl?
FCG J135103.4+305356   13 51 03.474  +30 53 56.37                                  0.46  442675  dl?
FCG J135142.3+555944   13 51 42.099  +55 59 32.04   13 51 42.319  +55 59 44.29 c   1.03  443353  distorted interacting, core id ambiguous int
FCG J135308.3+280908   13 53 09.128  +28 09 02.05   13 53 08.363  +28 09 08.99 c   1.37  444974  dl int
FCG J135450.0+332434   13 54 50.738  +33 24 29.72   13 54 50.075  +33 24 34.49 c   0.91  446822
FCG J135517.6+292333   13 55 17.654  +29 23 33.93   13 55 17.654  +29 23 33.93 c   4.42  447371  dl? int with twist near core, double knots - FRII?
FCG J135621.5+214030   13 56 21.356  +21 40 33.34   13 56 21.566  +21 40 30.39 v   0.20  448403  dd?
FCG J135659.1+134016   13 56 59.434  +13 40 14.73   13 56 59.179  +13 40 16.84 c   0.61  449151  dl
FCG J135954.1+611944   13 59 54.749  +61 19 40.26   13 59 54.188  +61 19 44.86 c   0.54  452382  dd? dl
FCG J140244.5+510359   14 02 43.897  +51 03 57.14   14 02 44.564  +51 03 59.50 v   0.87  455626  nat? distorted
FCG J140605.4+554750   14 06 05.787  +55 47 58.27   14 06 05.434  +55 47 50.39 c   1.48  459275  core id ambiguous
FCG J141051.4+301355   14 10 51.732  +30 13 59.69   14 10 51.493  +30 13 55.40 v   0.84  464660  wat?
FCG J141108.2+195255   14 11 08.033  +19 52 56.54   14 11 08.232  +19 52 55.77 v   0.47  464966  dd?
FCG J141244.1+421257   14 12 45.125  +42 13 03.48   14 12 44.118  +42 12 57.74 c   1.71  466677
FCG J141250.4+230134   14 12 50.520  +23 01 29.20   14 12 50.479  +23 01 34.84 v   0.77  466825  dd dl
FCG J141529.5-051221   14 15 29.960  -05 12 24.98   14 15 29.538  -05 12 21.00 c   1.01  469782  dl asym ring-lobe?
FCG J141621.7+590032   14 16 22.431  +59 00 10.93   14 16 21.781  +59 00 32.31 c   2.14  470718  fans
FCG J141652.5-052737   14 16 52.188  -05 27 43.47   14 16 52.533  -05 27 37.89 c   0.78  471272  dl?
FCG J141727.5-020309   14 17 27.543  -02 03 09.37                                  0.42  471872  dl
FCG J141813.5+095240   14 18 13.583  +09 52 40.61                                  0.65  472660  w? dl int
FCG J141840.5+352958   14 18 40.503  +35 29 58.30                                  1.02  473247  beautiful
FCG J141940.3+424921   14 19 40.392  +42 49 21.97                                  0.68  474345  dl? bifurcations
FCG J141942.6+230329   14 19 42.610  +23 03 29.07                                  0.27  474369  x? dl
FCG J142040.8+065059   14 20 41.398  +06 50 56.61   14 20 40.893  +06 50 59.66 c   0.98  475458  dl w? hook beautiful cat missed lobe?
FCG J142350.8+203625   14 23 50.834  +20 36 25.10                                  0.62  478915
FCG J142511.9-045644   14 25 11.972  -04 56 44.15                                  0.90  480374  dd
FCG J142557.0+392445   14 25 57.210  +39 24 45.70   14 25 57.012  +39 24 45.64 c   0.54  481174
FCG J142623.1+215842   14 26 23.126  +21 58 42.58                                  0.69  481647  dl?
FCG J142640.9+240843   14 26 40.953  +24 08 43.15                                  0.59  481956  dl
FCG J142655.5+420546   14 26 55.581  +42 05 46.30                                  1.40  482193  dl? wat?
FCG J142844.4+152232   14 28 44.429  +15 22 32.18                                  0.54  484338  dd?
FCG J142901.6+412408   14 29 01.605  +41 24 08.08   14 29 01.601  +41 24 08.61 c   0.36  484578
FCG J143016.6+521735   14 30 17.437  +52 17 30.67   14 30 16.666  +52 17 35.39 v   0.62  486058  dl dd x? butterfly int
FCG J143059.0+082342   14 30 59.039  +08 23 41.19   14 30 59.007  +08 23 42.95 c   0.96  486792  dl
FCG J143149.1+192256   14 31 49.133  +19 22 56.50                                  0.62  487775  dd
FCG J143304.8+275706   14 33 04.898  +27 57 06.84                                  1.08  489147  distorted?
FCG J143457.9+424359   14 34 57.933  +42 43 59.18                                  0.27  491287  ppd
FCG J143738.7+083419   14 37 38.773  +08 34 19.63                                  1.01  494219  x
FCG J143817.9+111937   14 38 17.913  +11 19 37.49                                  0.52  494952
FCG J143824.4+085734   14 38 24.425  +08 57 34.13                                  0.51  495072  x ss dl distorted
FCG J143957.8+282421   14 39 58.494  +28 24 21.44   14 39 57.898  +28 24 21.46 v   1.11  496872  dd
FCG J144140.9+131846   14 41 40.943  +13 18 46.84                                  1.16  498761
FCG J144147.9+342713   14 41 47.978  +34 27 13.93                                  0.40  498899
FCG J144407.4+414748   14 44 07.082  +41 47 51.53   14 44 07.428  +41 47 48.95 v   1.06  501455  x? dl butterfly
FCG J144446.8+360615   14 44 46.842  +36 06 15.47                                  0.83  502191
FCG J144628.3+583327   14 46 28.319  +58 33 27.65                                  0.68  504068
FCG J144900.9+400039   14 49 00.902  +40 00 39.86                                  1.57  506876
FCG J144959.4+565233   14 49 59.401  +56 52 33.37                                  0.67  508015  dl
FCG J145000.0+540507   14 50 00.398  +54 05 04.33   14 50 00.046  +54 05 07.08 c   0.46  508031  dl
FCG J145039.7+441828   14 50 40.382  +44 18 33.78   14 50 39.798  +44 18 28.99 c   1.92  508812  mg distorted, core id ambiguous
FCG J145056.3+164104   14 50 56.368  +16 41 04.02                                  0.77  509097  dl?
FCG J145108.9+045700   14 51 08.997  +04 57 00.12                                  0.69  509350  dl?
FCG J145223.7+021200   14 52 24.214  +02 12 02.51   14 52 23.729  +02 12 00.06 v   0.72  510784  mg nat? tri? unu int
FCG J145405.8+095952   14 54 05.853  +09 59 50.77   14 54 05.802  +09 59 52.93 c   0.94  512687  x dl?
FCG J145411.3+375703   14 54 11.392  +37 57 03.54                                  0.78  512798  dl
FCG J145546.6+361413   14 55 46.626  +36 14 15.56   14 55 46.622  +36 14 13.00 c   1.02  514529
FCG J145755.8+314057   14 57 55.936  +31 40 53.71   14 57 55.870  +31 40 57.38 c   0.67  516917  dl
FCG J145836.7+432852   14 58 36.519  +43 28 54.34   14 58 36.772  +43 28 52.67 c   1.07  517630
FCG J145936.5+165527   14 59 36.861  +16 55 21.58   14 59 36.587  +16 55 27.08 v   1.44  518751  dd
FCG J145941.9+290333   14 59 42.339  +29 03 28.38   14 59 41.912  +29 03 33.21 c   0.87  518886  ring-lobe dl?
FCG J150014.1+231750   15 00 14.169  +23 17 50.09                                  0.60  519468  dl?
FCG J150031.4+362849   15 00 31.493  +36 28 49.47   15 00 31.464  +36 28 49.85 c   0.84  519738  w?
FCG J150051.7+432745   15 00 52.015  +43 27 45.34   15 00 51.774  +43 27 45.41 c   1.35  520162  dl dd?
FCG J150058.0+355334   15 00 58.199  +35 53 32.44   15 00 58.070  +35 53 34.02 v   0.57  520291
FCG J150157.1+075223   15 01 57.153  +07 52 23.91                                  0.96  521444  x
FCG J150333.9-044433   15 03 33.968  -04 44 33.75                                  0.48  523295
FCG J150949.6+521749   15 09 50.229  +52 17 40.30   15 09 49.643  +52 17 49.33 c   0.92  530200
FCG J151007.8-013057   15 10 07.826  -01 30 57.11                                  1.24  530514  ring-lobe
FCG J151029.1-032633   15 10 29.183  -03 26 33.65                                  0.90  530926  dl, core id ambiguous dd?
FCG J151109.1+565051   15 11 09.816  +56 50 51.60   15 11 09.179  +56 50 51.86 c   0.74  531644  mg dd dl
FCG J151126.1+363335   15 11 26.639  +36 33 32.17   15 11 26.193  +36 33 35.12 v   1.16  531936  dd
FCG J151514.2+541233   15 15 14.661  +54 12 28.99   15 15 14.214  +54 12 33.71 v   0.99  536050  dl
FCG J151608.8+584339   15 16 08.875  +58 43 39.44                                  0.60  537090  x
FCG J151717.2+344318   15 17 17.253  +34 43 18.46                                  0.91  538402  dl
FCG J152059.1+021509   15 20 59.254  +02 15 08.42   15 20 59.190  +02 15 09.14 c   1.82  542409
FCG J152128.9+151141   15 21 29.073  +15 11 41.61   15 21 28.948  +15 11 41.87 c   1.06  543015
FCG J152618.5+165954   15 26 18.574  +16 59 54.55                                  0.82  548354  dl
FCG J152837.0+094539   15 28 37.002  +09 45 39.67                                  0.57  550930  mg nat?
FCG J152838.3+484741   15 28 39.249  +48 47 31.32   15 28 38.385  +48 47 41.02 c   1.21  550921  dd? core id ambiguous dl
FCG J153140.1+335112   15 31 39.672  +33 51 16.25   15 31 40.155  +33 51 12.04 v   1.02  554283  int nat? distorted pinwheel?
FCG J153147.8+554333   15 31 47.833  +55 43 33.65                                  0.80  554437
FCG J153201.4+272527   15 32 01.448  +27 25 27.46                                  0.68  554692  dl?
FCG J153940.0+300312   15 39 40.012  +30 03 12.36                                  0.87  563047
FCG J153946.5+385507   15 39 46.503  +38 55 07.79                                  0.59  563180
FCG J154013.5+111007   15 40 13.574  +11 10 07.05                                  0.45  563662  distorted
FCG J154042.0+422137   15 40 42.068  +42 21 37.25                                  0.60  564179
FCG J154128.4+341101   15 41 28.225  +34 11 02.77   15 41 28.439  +34 11 01.56 v   1.01  564934
FCG J154200.3+364318   15 42 00.388  +36 43 18.71                                  0.34  565578  dl?
FCG J154226.7-060741   15 42 26.750  -06 07 41.00                                  0.68  566065
FCG J154313.1+010805   15 43 13.034  +01 08 10.57   15 43 13.143  +01 08 05.11 v   0.51  566905  dd?
FCG J154700.3+430358   15 47 00.346  +43 03 58.42                                  0.68  571051  dd?
FCG J154728.7+145650   15 47 28.654  +14 56 54.77   15 47 28.715  +14 56 50.33 v   1.14  571561  dl?
FCG J154801.0+135734   15 48 01.098  +13 57 34.69                                  0.56  572131  dl
FCG J155306.4-032318   15 53 06.296  -03 23 18.96   15 53 06.487  -03 23 18.86 v   0.96  577416  cat missed core
FCG J155402.0+323332   15 54 02.090  +32 33 32.21                                  0.95  578317  mg dd int
FCG J155611.0+130940   15 56 11.109  +13 09 41.76   15 56 11.069  +13 09 40.44 c   0.37  580519  ppd
FCG J155742.2+353036   15 57 42.294  +35 30 36.38                                  0.34  582065  mg
FCG J155848.5+015431   15 58 48.766  +01 54 29.98   15 58 48.587  +01 54 31.68 c   1.66  583244  low level x?
FCG J160420.0+373117   16 04 20.133  +37 31 16.63   16 04 20.082  +37 31 17.67 c   2.95  588752
FCG J160508.9+174350   16 05 09.087  +17 43 53.21   16 05 08.984  +17 43 50.19 c   0.59  589679  rc dl hook
FCG J160804.9+430945   16 08 04.907  +43 09 45.40                                  0.48  592584  nat?
FCG J160821.1+282843   16 08 21.340  +28 28 41.68   16 08 21.146  +28 28 43.56 c   0.93  592824  dd?
FCG J160921.6+045006   16 09 21.903  +04 50 06.56   16 09 21.643  +04 50 06.43 v   0.44  593814
FCG J160922.7+352234   16 09 22.709  +35 22 34.85                                  1.45  593815  hook? dd? core id ambiguous
FCG J161013.3+190716   16 10 13.561  +19 07 17.37   16 10 13.316  +19 07 16.64 c   0.86  594677
FCG J161151.2+202036   16 11 51.298  +20 20 36.42                                  0.94  596214  mg
FCG J161310.0+292924   16 13 09.939  +29 29 26.86   16 13 10.029  +29 29 24.35 v   0.39  597475  dd
FCG J161321.0+520300   16 13 21.023  +52 03 04.21   16 13 21.019  +52 03 00.32 v   0.57  597665  dd
FCG J161336.0+260013   16 13 36.090  +26 00 13.02                                  0.73  597915  ring-lobe
FCG J161756.9+545113   16 17 57.592  +54 51 12.17   16 17 56.951  +54 51 13.77 c   0.95  601930  dd dl?
FCG J161821.4+300358   16 18 21.420  +30 03 58.05                                  1.05  602291  dd?
FCG J162055.0+075730   16 20 55.256  +07 57 29.09   16 20 55.012  +07 57 30.24 c   0.74  604596  dl?
FCG J162300.2+213720   16 23 00.715  +21 37 21.65   16 23 00.245  +21 37 20.61 c   0.75  606521
FCG J162353.0+612820   16 23 53.094  +61 28 20.23                                  0.82  607265
FCG J162508.7+191647   16 25 08.530  +19 16 44.72   16 25 08.762  +19 16 47.76 c   0.50  608470
FCG J162733.4+262852   16 27 33.905  +26 28 50.02   16 27 33.473  +26 28 52.01 c   0.67  610696  dl
FCG J163241.9+540528   16 32 41.953  +54 05 28.27                                  0.52  615034  asym
FCG J163413.5+495043   16 34 14.118  +49 50 49.26   16 34 13.536  +49 50 43.55 c   0.86  616350  dl?
FCG J163640.5+450553   16 36 40.590  +45 05 53.77                                  0.43  618439  distorted unu
FCG J163702.1+413020   16 37 02.185  +41 30 20.91                                  1.00  618723  dd
FCG J164210.3+173529   16 42 10.322  +17 35 29.24                                  1.13  623063
FCG J164318.5+264230   16 43 18.532  +26 42 30.66                                  0.60  623903  dd
FCG J164536.3+132752   16 45 36.393  +13 27 52.08                                  0.38  625586
FCG J164613.8+285809   16 46 13.953  +28 58 07.06   16 46 13.802  +28 58 09.28 c   0.94  626051
FCG J165750.9+440125   16 57 50.975  +44 01 25.97                                  0.50  634502
FCG J170411.9+305821   17 04 12.392  +30 58 13.97   17 04 11.993  +30 58 21.01 c   0.54  638920  dl
FCG J170604.2+485602   17 06 04.289  +48 56 02.79                                  0.57  640146  dl
FCG J170817.3+594629   17 08 17.365  +59 46 25.60   17 08 17.309  +59 46 29.83 c   0.95  641541
FCG J170846.1+243530   17 08 46.115  +24 35 31.11   17 08 46.152  +24 35 30.82 c   0.73  641825
FCG J171013.3+402207   17 10 13.396  +40 22 07.30                                  0.28  642685  dd? hook int
FCG J171317.4+581243   17 13 17.450  +58 12 43.23                                  0.39  644443  dd dl
FCG J171556.1+434017   17 15 56.120  +43 40 17.09                                  0.52  646003
FCG J172218.9+310322   17 22 19.412  +31 03 19.65   17 22 18.923  +31 03 22.67 c   0.82  649497  x? ring-lobe
FCG J172308.0+301715   17 23 08.438  +30 17 15.33   17 23 08.033  +30 17 15.64 c   0.96  649852  dd int
FCG J172843.3+420006   17 28 42.942  +42 00 05.98   17 28 43.367  +42 00 06.99 c   0.65  652255
FCG J173130.6+542930   17 31 30.789  +54 29 28.39   17 31 30.698  +54 29 30.39 c   1.24  653218  dl?
FCG J173334.4+434254   17 33 34.279  +43 42 57.65   17 33 34.460  +43 42 54.79 v   0.66  653855  dd
FCG J174257.9+572652   17 42 57.958  +57 26 52.87                                  0.80  655907
FCG J210051.2-060709   21 00 51.354  -06 07 06.41   21 00 51.271  -06 07 09.08 v   0.26  656257  rc dl?
FCG J221515.3+004044   22 15 15.270  +00 40 50.46   22 15 15.328  +00 40 44.45 c   0.90  663476
FCG J232106.7-014309   23 21 06.745  -01 43 09.01                                  0.47  671642  rc
FCG J232208.1-094154   23 22 08.188  -09 41 54.35                                  0.47  671777  dd
FCG J233900.2+004307   23 39 00.546  +00 43 03.77   23 39 00.200  +00 43 07.73 v   0.69  673883  dd?
FCG J235355.6+001256   23 53 55.333  +00 12 54.65   23 53 55.662  +00 12 56.22 c   1.18  675669  dl? dd

The significance of the system coordinate needs to be considered in the context
of the type of group and the estimated size.  Note that only the tabulated
coordinates that are associated with a FIRST catalog source have the
significant figures of the FIRST catalog itself.  The remainder are given to
the same number of digits as the FIRST catalog for tabular consistency and convenience.


==> tab12.txt <==
Table 12.  Giant Radio Sources - An Incidental List - 25 entries, including 7 previously identified GRG
Source  Designation         system coordinate     type size   Group                        Comments
                        R.A.(J2000)   Dec.(J2000)     (')
FCG J065903.6+490221   06 59 03.616  +49 02 21.17 c   4.0    026290 026276                GRS  core id ambiguous dl?
FCG J071131.0+471025   07 11 31.002  +47 10 25.95 v   4.8    029792 029901                GRS?
FCG J084759.0+314708   08 47 59.050  +31 47 08.73 c   4.4    107787 107867 107830 108041  GRS  ring? dd? also nearby GRS?
FCG J090049.9-022549   09 00 49.950  -02 25 49.06 v   4.0    121591 121654 121517         GRS
FCG J093238.3+161157   09 32 38.315  +16 11 57.78 c   4.0    156829                       GRS  x dd??
FCG J093952.8+355358   09 39 52.848  +35 53 58.62 v   4.7    164867 164964                GRS  sz?  3C 223
FCG J100651.8+142227   10 06 51.834  +14 22 27.15 c   4.2    194980 194901 194954         GRS  NGC 3121
FCG J115820.0+262111   11 58 20.038  +26 21 11.34 v   4.2    318543                       GRS  dd
FCG J115832.3+262509   11 58 32.357  +26 25 09.64 v   6.0    318903 318795 319058         GRS  - serendipidous - not from higher count group
FCG J132834.1-012917   13 28 34.150  -01 29 17.99 c   5.4    417819 417711 417790         GRS
FCG J134557.5+540316   13 45 57.566  +54 03 16.76 c   4.8    436814 436992 437215         GRS?
FCG J145423.4+162119   14 54 23.456  +16 21 19.08 c   5.5    512856 512964                GRS  sz int
FCG J145747.0-061302   14 57 47.040  -06 13 02.22 v   4.2    516725 516765                GRS?
FCG J151640.2+001502   15 16 40.205  +00 15 02.11 c   4.3    537614 537761                GRS?
FCG J154817.7+072554   15 48 17.743  +07 25 54.58 c   5.1    572287 572519 572416         GRS  core id ambiguous
FCG J160224.8+015807   16 02 24.812  +01 58 07.22 v   4.6    587040                       GRS? mg int
FCG J222349.5-020612   22 23 49.541  -02 06 12.91 c   9.5    664520 664526 664514         GRS  3C 445  dd?
FCG J223142.5-082431   22 31 42.591  -08 24 31.69 c   5.4    665517 665535 665489         GRS  core id ambiguous
Previously known and in FIRST coverage:
FCG J083127.5+321926   08 31 27.5    +32 19 26.4      4.9    090375 090682                GRG  B2 0828+32 see Lal & Rho (2007) as X-shape
FCG J102053.6+483124   10 20 53.671  +48 31 24.51 c   5.1    210737 210786 210827         GRG  4C +48.29  see Lal & Rho (2007) as X-shape
FCG J121609.6+415928   12 16 09.612  +41 59 28.43 c   5.0    338597 338498 338335         GRG  B1213+422  see Schoenmakers et al. (2000)
FCG J122036.3+634144   12 20 36.390  +63 41 44.79 c   5.0    343134 343426  343708        GRG  hymor??  see Saunders et al. (1987), Ishwara-Chandra \& Saikia(1999), Lara et al.(2001)
FCG J135517.6+292333   13 55 17.654  +29 23 33.93 c   4.4    447371 447321 447340         GRG  sz  see Machalski et al.(2001)
FCG J140957.3+173244   14 09 57.397  +17 32 44.18 c   8. ?   463606                       GRG  NGC 5490 (J2000) 14 09 57.33  +17 32 43.5  see Lal & Rho (2007)
FCG J152114.5+510500   15 21 14.569  +51 05 00.63 c   4.3    542501 542745 542945         GRG  see Ishwara-Chandra \& Saikia(1999), Machalski & Condon(1985)

The significance of the system coordinate needs to be considered in the context
of the type of group and the estimated size.  Note that only the tabulated
coordinates that are associated with a FIRST catalog source have the
significant figures of the FIRST catalog itself.  The remainder are given to
the same number of digits as the FIRST catalog for tabular consistency and convenience.


==> tab13.txt <==
Table 13.  Tri-Axial Type Morphology Sources - 48 entries
Source  Designation         system coordinate            core coordinate       type size  Group   Comments
                        R.A.(J2000)   Dec.(J2000)    R.A.(J2000)   Dec.(J2000)     (')
FCG J002839.2+003543   00 28 39.260  +00 35 43.88                                  2.58  003553  tri  dd? triple core with lobe(s) or sl? int
FCG J003744.5-101027   00 37 44.528  -10 10 27.58                                  1.34  004699  tri? mg int
FCG J070711.5+432710   07 07 11.597  +43 27 10.48                                  0.51  028280  tri  rc? sz? x? unu pinwheel?
FCG J072323.8+264336   07 23 23.896  +26 43 36.48                                  0.57  035777  tri? quad unu
FCG J073134.9+232104   07 31 34.935  +23 21 04.69                                  1.15  040744  tri  wat? irr
FCG J073540.4+361912   07 35 40.689  +36 19 17.76   07 35 40.471  +36 19 12.76 c   0.30  043290  tri? nat unu
FCG J074639.9+465227   07 46 39.969  +46 52 27.31                                  0.82  051101  tri  wat? mg unu
FCG J084122.7+611228   08 41 24.692  +61 12 16.34   08 41 22.758  +61 12 28.12 v?  1.85  100723  tri  nat mg distorted int
FCG J090124.9+025916   09 01 23.984  +02 59 02.22   09 01 24.981  +02 59 16.36 v   1.21  122268  tri  nat int ring?
FCG J091118.8+073239   09 11 19.144  +07 32 34.02   09 11 18.890  +07 32 39.77 c   0.76  133221  tri? mg wat
FCG J091420.6+582253   09 14 21.557  +58 22 44.78   09 14 20.617  +58 22 53.47 c   0.77  136634  tri? mg wat ring-lobe?
FCG J093158.9+201242   09 31 59.442  +20 12 45.77   09 31 58.920  +20 12 42.34 c   0.24  156278  tri? nat ring int
FCG J093522.7+112455   09 35 23.157  +11 24 50.91   09 35 22.764  +11 24 55.54 c?  0.80  159882  tri? mg nat int distorted
FCG J093616.7-045533   09 36 16.437  -04 55 35.39   09 36 16.708  -04 55 33.63 v   1.02  160852  tri? mg complex sz+? nat+? hook?
FCG J100032.1-060604   10 00 32.182  -06 06 04.02                                  0.89  187860  tri? mg starwars? with ring?
FCG J103858.3+604312   10 38 58.344  +60 43 12.16                                  1.88  230718  tri? mg
FCG J110300.1+430238   11 03 00.116  +43 02 38.98                                  0.31  256920  tri  quad
FCG J110332.3+170230   11 03 32.300  +17 02 33.81   11 03 32.363  +17 02 30.21 c   0.40  257520  tri  int
FCG J111626.2+061004   11 16 26.523  +06 10 08.07   11 16 26.234  +06 10 04.04 c   0.20  272050  tri  nat?
FCG J111951.9+114032   11 19 51.904  +11 40 32.66                                  0.51  275799  tri  mg quad unu
FCG J114432.1+052938   11 44 32.254  +05 29 36.86   11 44 32.178  +05 29 38.28 c   0.30  303074  tri  quad nat? int
FCG J114708.3+450945   11 47 08.338  +45 09 45.62                                  0.42  306077  tri? mg quad?
FCG J120232.1-072531   12 02 32.167  -07 25 31.07                                  0.31  323306  tri  int
FCG J125046.1+343953   12 50 46.172  +34 39 53.65                                  0.27  376070  tri  lobe wat/nat
FCG J125803.5-021619   12 58 03.597  -02 16 19.94                                  0.52  384056  tri? x
FCG J130224.7+002112   13 02 24.792  +00 21 12.60                                  0.45  388876  tri? nat? x? unu
FCG J133225.2+341440   13 32 25.218  +34 14 40.67                                  0.38  421913  tri? int
FCG J135031.9+330120   13 50 31.949  +33 01 20.68                                  1.33  442035  tri  wat mg unu
FCG J142031.3-062248   14 20 31.070  -06 22 42.49   14 20 31.386  -06 22 48.77 v   0.95  475261  tri? wat
FCG J144815.8+442424   14 48 15.197  +44 24 19.93   14 48 15.852  +44 24 24.55 c   0.38  506081  tri? irr x nat? distorted bifurcation int
FCG J145224.2+021202   14 52 24.214  +02 12 02.51                                  0.72  510784  tri? mg nat? unu int
FCG J150759.6+591416   15 07 59.619  +59 14 16.75                                  0.43  528145  tri? mg nat?
FCG J150804.5+103624   15 08 04.510  +10 36 24.74                                  1.02  528235  tri  mg unu
FCG J151919.8+313234   15 19 19.878  +31 32 34.69                                  0.25  540633  tri  rc? int
FCG J152145.4+222731   15 21 45.455  +22 27 31.35                                  0.22  543335  tri  tb nat?
FCG J152624.1+305008   15 26 24.112  +30 50 08.19                                  0.74  548427  tri? rc nat/wat? pinwheel unu
FCG J153305.4+045025   15 33 05.429  +04 50 25.95                                  0.48  555788  tri? mg irr
FCG J160354.8+250918   16 03 54.840  +25 09 18.04                                  0.31  588372  tri  mg d+d+rc d+nat?
FCG J161524.7+490717   16 15 24.785  +49 07 17.08                                  1.46  599541  tri? mg quad
FCG J163349.1+291244   16 33 49.137  +29 12 44.38                                  0.30  616025  tri? mg
FCG J164836.1+580848   16 48 36.156  +58 08 48.62                                  0.31  627816  tri  rc
FCG J165132.8+422925   16 51 32.846  +42 29 25.47                                  0.34  630062  tri  nat? distorted ring? int
FCG J170759.7+440236   17 07 59.722  +44 02 36.84                                  0.65  641328  tri? mg distorted int
FCG J171014.3+303729   17 10 14.308  +30 37 29.06                                  0.72  642689  tri? mg nat?
FCG J171136.6+402855   17 11 36.665  +40 28 55.24                                  0.13  643509  tri  lobe?
FCG J171716.1+382812   17 17 16.360  +38 28 06.79   17 17 16.101  +38 28 12.5  v   0.55  646777  tri? mg d+d?
FCG J171821.8+614037   17 18 21.804  +61 40 37.28                                  0.82  647374  tri  mg
FCG J172649.8+510331   17 26 49.877  +51 03 31.98                                  1.04  651502  tri? mg nat/wat

The significance of the system coordinate needs to be considered in the context
of the type of group and the estimated size.  Note that only the tabulated
coordinates that are associated with a FIRST catalog source have the
significant figures of the FIRST catalog itself.  The remainder are given to
the same number of digits as the FIRST catalog for tabular consistency and convenience.


==> tab14.txt <==
Table 14.  Quad-Type Morphology Sources - 52 entries not otherwise listed
Source  Designation         system coordinate          size   Group   Comments
                        R.A.(J2000)   Dec.(J2000)      (')
FCG J005459.1+012156   00 54 59.185  +01 21 56.60     1.04   006882  mg unu quad complex
FCG J071553.6+395112   07 15 53.615  +39 51 12.27     0.62   031690  mg quad unu
FCG J074117.3+451521   07 41 17.309  +45 15 21.94     0.27   047092  nat? int quad
FCG J075544.5+182345   07 55 44.564  +18 23 45.86     0.00   058043  mg quad? d+sl? d? unu
FCG J100013.1+102149   10 00 13.186  +10 21 49.99     1.53   187466  mg quad d+d sz? unu
FCG J100719.0+040803   10 07 19.079  +04 08 03.55     1.20   195416  mg quad t+s
FCG J101741.9+013204   10 17 41.922  +01 32 04.32     1.16   207122  mg d+d quad
FCG J102317.4+635706   10 23 17.475  +63 57 06.19     2.08   213368  t? sz? with nearby s quad?
FCG J102823.8+145639   10 28 23.866  +14 56 39.65     1.25   219080  mg quad d+? dd? wat?? unu
FCG J110734.6-011159   11 07 34.605  -01 11 59.06     1.50   262081  quad sz? dd?
FCG J111324.8+024506   11 13 24.821  +02 45 06.86     1.03   268708  d+d? quad
FCG J112655.0+110733   11 26 55.016  +11 07 33.45     1.29   283517  d+? quad
FCG J112702.4+223422   11 27 02.498  +22 34 22.36     1.58   283649  d+? quad
FCG J112829.7+313908   11 28 29.700  +31 39 08.48     1.11   285331  mg tb quad
FCG J113200.8+090928   11 32 00.802  +09 09 28.21     1.43   289356  dd? quad on arc
FCG J113500.2+110518   11 35 00.254  +11 05 18.49     1.27   292703  quad d+d nat?
FCG J114323.5+600715   11 43 23.528  +60 07 15.97     0.72   301836  rc? quad? ring? distorted
FCG J114701.6+212450   11 47 01.687  +21 24 50.86     1.30   305935  quad d+?
FCG J114740.5+434232   11 47 40.567  +43 42 32.96     1.56   306600  mg quad d+d? unu
FCG J115430.0+183025   11 54 30.039  +18 30 25.34     1.29   314407  d+? quad
FCG J121306.4+362708   12 13 06.418  +36 27 08.16     1.68   335044  dd? sz?  quad aligned
FCG J121651.1+365134   12 16 51.133  +36 51 34.98     1.47   339196  dd? sz? aligned quad
FCG J122030.0+032243   12 20 30.034  +03 22 43.71     1.49   343271  mg d+d? quad? arc
FCG J122111.4+405644   12 21 11.453  +40 56 44.20     1.12   344073  quad d+d?
FCG J122705.0+161139   12 27 05.099  +16 11 39.80     1.62   350425  mg quad d+d double-core? unu
FCG J123228.9+200952   12 32 28.972  +20 09 52.90     2.01   356187  mg cj+d wat? tri?? quad
FCG J124043.4+562011   12 40 43.401  +56 20 11.40     1.72   365196  d+d quad
FCG J124046.7+562457   12 40 46.728  +56 24 57.60     1.06   365237  d+d quad
FCG J125138.0+280633   12 51 38.016  +28 06 33.76     1.11   377024  mg quad wat? unu
FCG J133018.3+463651   13 30 18.346  +46 36 51.07     1.76   419571  quad t+s
FCG J133117.7+340551   13 31 17.762  +34 05 51.86     1.31   420665  quad d+d? t+s?
FCG J133939.2-030130   13 39 39.239  -03 01 30.08     1.05   429890  quad d+d
FCG J141900.7+325215   14 19 00.731  +32 52 15.04     1.82   473537  quad d+d arc
FCG J142157.2+101100   14 21 57.231  +10 11 00.50     1.46   476833  quad d+d?
FCG J144216.4+164024   14 42 16.467  +16 40 24.46     1.87   499363  mg d+d sz?? quad
FCG J144335.8+243410   14 43 35.803  +24 34 10.78     2.13   500887  mg d+d? quad sz?
FCG J150232.3+333623   15 02 32.372  +33 36 23.70     2.40   522065  sz? quad
FCG J151033.1+184435   15 10 33.144  +18 44 35.73     0.66   530996  mg dd? quad d+d sz? arc?
FCG J151250.5-074249   15 12 50.571  -07 42 49.69     2.15   533425  mg d+d tb+s? quad?
FCG J152859.8+005455   15 28 59.801  +00 54 55.65     0.65   551343  mg quad nat? dd? d+d?, may be larger
FCG J153758.2+074553   15 37 58.297  +07 45 53.78     1.15   561209  quad d+d?
FCG J155000.1-043659   15 50 00.164  -04 36 59.89     2.26   574168  sz? d+d? dd? quad
FCG J155939.7+633828   15 59 39.740  +63 38 28.19     2.08   584051  mg tri? quad
FCG J160136.6+171334   16 01 36.639  +17 13 34.37     2.15   586102  a quad?
FCG J160632.7+122402   16 06 32.740  +12 24 02.24     1.96   591049  mg arc? d+d? quad, may be larger
FCG J161758.2+233704   16 17 58.283  +23 37 04.35     1.08   601924  mg d+d quad
FCG J163917.9+125508   16 39 17.915  +12 55 08.82     0.59   620677  mg d+d quad
FCG J164230.1+114831   16 42 30.120  +11 48 31.10     1.60   623305  mg quint unu configuration
FCG J164844.8+154743   16 48 44.812  +15 47 43.87     0.80   627925  mg sz? ring? quad unu
FCG J170121.4+531537   17 01 21.424  +53 15 37.48     1.15   636927  mg quad d+?
FCG J173540.4+474421   17 35 40.400  +47 44 21.53     1.14   654429  mg quad d+d?
FCG J214936.3-083046   21 49 36.373  -08 30 46.58     0.97   660415  d+d? quad

The significance of the system coordinate needs to be considered in the context
of the type of group and the estimated size.  Note that only the tabulated
coordinates that are associated with a FIRST catalog source have the
significant figures of the FIRST catalog itself.  The remainder are given to
the same number of digits as the FIRST catalog for tabular consistency and convenience.


==> tab15.txt <==
Table 15.  Other Interesting Sources - 119 entries
Source  Designation         system coordinate     type size   Group   Additional Comments
                        R.A.(J2000)   Dec.(J2000)      (')
FCG J004820.7-021311   00 48 20.747  -02 13 11.21 c   1.30   006055  t lobe with fan dl? x?
FCG J005604.5-021744   00 56 04.599  -02 17 44.25     2.31   007003  mg sz? rc
FCG J011341.1+010609   01 13 41.119  +01 06 09.19 c   2.74   009090  x? sz? dl?
FCG J013715.1-091155   01 37 15.175  -09 11 55.76     0.68   011996  rc? lobe? arc? beads
FCG J014519.7-015951   01 45 19.751  -01 59 51.82     0.78   012983  sz x? hook pretzel
FCG J015727.6-092745   01 57 27.659  -09 27 45.96 c   1.74   014393  nat arc ring??
FCG J023216.4-003305   02 32 16.464  -00 33 05.32     0.41   020847  nat? bifurcation core id ambiguous
FCG J070644.5+423118   07 06 44.539  +42 31 18.88     2.45   028144  wat? sz? irr linking group= 028148
FCG J071857.2+504115   07 18 57.209  +50 41 15.56     1.68   033150  mg d+d? sz? nat?? unu
FCG J072115.0+531406   07 21 15.047  +53 14 06.39     0.81   034481  wat?? unu
FCG J072241.8+235432   07 22 41.829  +23 54 32.64     0.78   035380  mg irr nat? x? hot spots in lobe of large d?
FCG J072248.1+252832   07 22 48.104  +25 28 32.49     0.94   035450  rc low level dd? x? unu bifurcation?
FCG J073827.0+241455   07 38 27.083  +24 14 55.37     1.16   045165  mg x? arc unu
FCG J074117.3+451521   07 41 17.309  +45 15 21.94     0.27   047092  nat? quad
FCG J074541.6+314256   07 45 41.662  +31 42 56.56 c   2.21   050342  t irr core id ambiguous
FCG J075241.4+455628   07 52 41.456  +45 56 28.51 v   2.45   055632  mg wat? nat? dd? td? core id ambiguous unu beads linking grp= 055593
FCG J080534.2+241003   08 05 34.232  +24 10 03.68     2.90   065951  mg 3C 192 linking group= 066081
FCG J082400.5+153448   08 24 00.567  +15 34 48.54     1.18   083335  mg nat+sz? dl distorted irr
FCG J083844.6+325311   08 38 44.693  +32 53 11.49 c   0.89   098076  sz? dl distorted
FCG J084001.8+294854   08 40 01.881  +29 48 54.59     1.05   099366  t extended low level tail one side
FCG J084312.1+612943   08 43 12.141  +61 29 43.72     0.87   102662  d extended low level tail  unu
FCG J085748.5+592924   08 57 48.516  +59 29 24.43     0.72   118319  mg  unu sz? wat?
FCG J090051.6+505626   09 00 51.642  +50 56 26.82     1.02   121643  sz? nat? dl
FCG J090209.4-012955   09 02 09.420  -01 29 55.72     1.03   123095  sz? nat/wat? with sl?
FCG J090535.8+172810   09 05 35.857  +17 28 10.45     2.39   126934  mg  complex unu linking groups=126854 126879
FCG J090632.3+360428   09 06 32.326  +36 04 28.36     1.02   127942  mg nat+sz? nat?
FCG J091637.4+183829   09 16 37.496  +18 38 29.15     0.60   139171  irr dd? core id ambiguous
FCG J092215.6+122530   09 22 15.653  +12 25 30.48     0.79   145507  mg sz? nat? bifurcation  if system
FCG J092216.0+122537   09 22 16.011  +12 25 37.75     0.83   145507  nat? lobe? arc bifurcation linking group 145414
FCG J093158.9+553307   09 31 58.984  +55 33 07.15     1.69   156233  mg complex region sz? wat? dd? dd+? linking grp= 156435
FCG J094613.1+022226   09 46 13.123  +02 22 26.02     0.89   171960  mg nat/wat? dl? irr ss?
FCG J094937.3+140321   09 49 37.364  +14 03 21.35     1.18   175787  mg sz? twist near core
FCG J100154.6+492033   10 01 54.612  +49 20 33.26     0.91   189357  mg wat? dl  ss? arc
FCG J100404.6+291841   10 04 04.670  +29 18 41.53     1.40   191815  mg wat? sz? dd?
FCG J100920.4+443235   10 09 20.438  +44 32 35.76     1.10   197783  mg nat+nat? dl hook butterfly? distorted
FCG J101540.8+122051   10 15 40.810  +12 20 51.58     1.43   204920  mg complex dd?
FCG J102053.6+483124   10 20 53.671  +48 31 24.51 c   5.10   210737  mg nat? dl sz? dd?  linking grp= 210786 210827  4C 48.29.
FCG J102451.3+335619   10 24 51.313  +33 56 19.85     1.10   215216  wat? int doubling arc
FCG J103036.0+143719   10 30 36.056  +14 37 19.69     0.76   221540  nat? wat? arc unu
FCG J103429.3+375913   10 34 29.340  +37 59 13.40     0.75   225765  d+d nat? multiple images?
FCG J103511.7+340617   10 35 11.750  +34 06 17.68     0.79   226547  irr d+? dl?
FCG J104439.8+494139   10 44 39.810  +49 41 39.22     0.51   236928  nat? irr sz?
FCG J104907.5+551313   10 49 07.510  +55 13 13.80     1.88   241850  wat? arc bifurcation  jets?
FCG J105908.3+351211   10 59 08.397  +35 12 11.21     0.67   252884  mg? nat/wat? irr rc?
FCG J110313.3+301441   11 03 13.389  +30 14 41.53     1.28   257129  t tb? x?
FCG J110522.8+300941   11 05 22.855  +30 09 41.55 c   2.28   259496  sz? hook dl neat
FCG J110649.1+295349   11 06 49.107  +29 53 49.50     1.08   261179  dd? td? sz?
FCG J111814.4+000046   11 18 14.469  +00 00 46.02     0.45   274092  nat? dl
FCG J112201.3+004637   11 22 01.337  +00 46 37.27     0.94   278112  mg sz? rc? sz+? distorted irr arc
FCG J113305.2-040044   11 33 05.236  -04 00 44.31     1.50   290561  rc? bifurcation
FCG J113830.7+600949   11 38 30.741  +60 09 49.29     1.09   296465  rc? opposing spirals? seagull arc
FCG J114259.5+461054   11 42 59.592  +46 10 54.29     0.74   301360  lobe of sz? dd? ss?
FCG J114337.2+364838   11 43 37.275  +36 48 38.98     0.33   302098  mg d+arc?  unu
FCG J114436.6+110006   11 44 36.675  +11 00 06.04     0.50   303168  rc d low level int silhouette
FCG J114722.5+350104   11 47 22.559  +35 01 04.68     0.67   306319  dd? x?
FCG J115615.9+092317   11 56 15.990  +09 23 17.66     1.67   316336  mg d+d? complex
FCG J120132.7+603703   12 01 32.767  +60 37 03.70     2.16   322090  t+d  int region
FCG J120308.3+514006   12 03 08.390  +51 40 06.87     0.95   323992  sz? wat? distorted
FCG J120314.6+242201   12 03 14.666  +24 22 01.74 c   1.81   324079  t fans
FCG J120444.3+150113   12 04 44.387  +15 01 13.96     1.67   325758  nat? distorted low level
FCG J121309.6+380942   12 13 09.625  +38 09 42.51     3.33   334993  sz? int configuration linking grp= 335188, possible core at (J2000) 12 13 11.659  +38 10 08.34
FCG J121314.6+144353   12 13 14.640  +14 43 53.35     0.97   335206  nat? sz? x? dd? dl
FCG J121744.7+410448   12 17 44.766  +41 04 48.98     0.79   340147  mg t+s? wat? x? sz?
FCG J123244.7+332655   12 32 44.779  +33 26 55.07     0.89   356422  mg cj+d rc?+d nat??
FCG J124604.9+023055   12 46 04.959  +02 30 55.51     1.37   370948  mg wat?+rc?
FCG J125002.8-053343   12 50 02.884  -05 33 43.35     2.47   375360  nat? dl int region
FCG J130259.1+511934   13 02 59.193  +51 19 34.42     1.66   389430  irr nat? arc? interacting? distorted low level
FCG J131432.4+621927   13 14 32.440  +62 19 27.49     2.55   402288  nat+nat? complex irr distorted low level
FCG J132952.8+471140   13 29 52.808  +47 11 40.21     1.21   419136  rc sz? pinwheel? cj? M51
FCG J133014.0+490801   13 30 14.048  +49 08 01.40     1.14   419565  d+d? dd? wat/nat? irr? unu
FCG J133437.9+313628   13 34 37.971  +31 36 28.11     1.06   424373  mg x? low level
FCG J133539.8+325423   13 35 39.821  +32 54 23.78     1.97   425452  mg quad t+s? complex
FCG J133849.7+385112   13 38 49.737  +38 51 12.63     0.60   428960  rc? nat?+sl rc?+sl
FCG J134732.5+410301   13 47 32.522  +41 03 01.19     0.80   438710  nat/wat? dl core id ambiguous jet/tail
FCG J135014.6-064856   13 50 14.654  -06 48 56.74     1.61   441725  rc sz? dd? dl? low level
FCG J135816.5+183734   13 58 16.534  +18 37 34.05     0.68   450534  rc? sz? dl bifurcation
FCG J135823.0+080453   13 58 23.042  +08 04 53.92     4.78   450748  interesting region, linking grp= 450640 450563 450725 450792  three nearby doubles
FCG J135932.9+194104   13 59 32.976  +19 41 04.10     0.79   451981  wat? dd? dl asym
FCG J135948.5+103309   13 59 48.577  +10 33 09.94     2.38   452267  mg complex irr
FCG J140332.1+292929   14 03 32.103  +29 29 29.69     0.28   456528  mg wat+sz?+? nat?  part artifact?
FCG J140509.3+161547   14 05 09.318  +16 15 47.50     1.56   458265  mg nat/wat? asym
FCG J141025.2+090148   14 10 25.240  +09 01 48.76     0.42   464135  nat? rc? irr distorted  ss?
FCG J141606.9-070630   14 16 06.996  -07 06 30.30     1.52   470431  sz? dd? td?  beads
FCG J141943.2+334043   14 19 43.276  +33 40 43.31     1.02   474410  mg irr nat? eracting?
FCG J142141.7+130853   14 21 41.719  +13 08 53.85     0.84   476604  mg rc+? nat?? cj?+d cat missed other jet?
FCG J142334.1+103538   14 23 34.185  +10 35 38.96     1.45   478611  mg d+d? dd? wat?
FCG J142506.3+173648   14 25 06.348  +17 36 48.20     2.21   480212  mg low level dd? complex
FCG J144948.8+335132   14 49 48.804  +33 51 32.72     1.20   507832  t fans
FCG J151213.9+152154   15 12 13.996  +15 21 54.96     0.79   532787  sz? nat? distorted
FCG J151215.1+151458   15 12 15.124  +15 14 58.66     0.26   532818  mg rc? x? sz? multiple images?? linking grp= 532937 532977
FCG J152120.5+023110   15 21 20.582  +02 31 10.94     0.94   542840  nat/wat? cj+d interacting?
FCG J152327.9+283710   15 23 27.903  +28 37 10.82     2.56   545098  mg sz?
FCG J152643.2+221227   15 26 43.265  +22 12 27.84     1.67   548769  mg d qu?
FCG J152942.4+594038   15 29 42.470  +59 40 38.39     0.55   552121  d+d+s  cat missed lobe of d, artifact?  quad
FCG J153504.3+414301   15 35 04.348  +41 43 01.48     1.31   557931  mg wat? sz?  distorted low level core id ambiguous
FCG J154813.5+241148   15 48 13.514  +24 11 48.12     1.12   572323  sz? asym
FCG J154858.7+085419   15 48 58.747  +08 54 19.34     1.72   573081  nat/wat? distorted cj?
FCG J155647.2+103754   15 56 47.284  +10 37 54.23     0.87   581143  mg nat? distorted
FCG J161450.5+172911   16 14 50.523  +17 29 11.02     1.39   599006  mg irr x? nat? fans
FCG J161543.7+471123   16 15 43.751  +47 11 23.41     1.16   599845  mg nat? rc? low level distorted
FCG J162301.5+062723   16 23 01.547  +06 27 23.48     1.35   606540  mg t+d+s? sz? dd?
FCG J162345.3+111101   16 23 45.372  +11 11 01.38     1.07   607153  nat? dl with arc hook
FCG J162544.4+271222   16 25 44.404  +27 12 22.49     0.87   609020  aligned quad dd?
FCG J162800.8+323511   16 28 00.845  +32 35 11.11     0.57   611046  quad nat? d+d? sz? dd?
FCG J163604.8+271839   16 36 04.834  +27 18 39.61     1.45   617883  nat? sz? dl? distorted low level
FCG J163618.2+491302   16 36 18.249  +49 13 02.19 v   2.00   618064  jets and lobe of large nat? ss?  core id ambiguous, cat missed jets?
FCG J163800.4+552536   16 38 00.472  +55 25 36.89 c   1.05   619604  sz? rc? low level interacting?
FCG J163920.0+295056   16 39 20.009  +29 50 56.65 c   1.22   620685  wat? hook ss
FCG J164122.3+380206   16 41 22.361  +38 02 06.68     2.73   622381  interesting region wat?+wat?+nat?+s
FCG J171056.7+394132   17 10 56.785  +39 41 32.17 v   2.34   643146  nat/wat? ss  core id ambiguous asymmetric tail
FCG J171542.0+464832   17 15 42.028  +46 48 32.13     1.40   645859  mg  t+d+d  or t+wat? dd?
FCG J172621.1+543303   17 26 21.182  +54 33 03.92     1.80   651293  mg sz+d? dd?
FCG J173243.4+485640   17 32 43.483  +48 56 40.75     0.57   653594  t bifurcation
FCG J215649.8-081814   21 56 49.895  -08 18 14.06     0.52   661317  mg tbs? d?
FCG J215731.3+003751   21 57 31.358  +00 37 51.41     1.48   661393  nat/wat?? x? interacting butterfly?
FCG J220726.2-014614   22 07 26.272  -01 46 14.07     0.16   662552  nat? sz?
FCG J225630.6-002502   22 56 30.608  -00 25 02.95     1.62   668644  mg sz? nat? arc?
FCG J225720.7-010837   22 57 20.799  -01 08 37.92     1.28   668735  mg nat? sz? interacting? int
FCG J235946.9-104117   23 59 46.939  -10 41 17.95     1.02   676459  wat? rc? sz? dd? td? x?  beads arc low level

The significance of the system coordinate needs to be considered in the context
of the type of group and the estimated size.  Note that only the tabulated
coordinates that are associated with a FIRST catalog source have the
significant figures of the FIRST catalog itself.  The remainder are given to
the same number of digits as the FIRST catalog for tabular consistency and convenience.


==> tab16.txt <==
Table 16.  Selected Sources from Three Component Groups Training Set - 91 entries
Source  Designation        system coordinate           core coordinate         size  Group       Visual
                       R.A.(J2000)  Dec.(J2000)   R.A.(J2000)  Dec.(J2000)      (')          Classification
FCG J070247.8+500203  07 02 47.888  +50 02 03.16                               0.84  027113  x butterfly
FCG J070643.8+423111  07 06 43.827  +42 31 11.86                               2.26  028148  wat int
FCG J071510.1+491052  07 15 10.114  +49 10 52.42                               0.44  031341  x
FCG J071519.2+482933  07 15 20.431  +48 29 21.74  07 15 19.230  +48 29 33.34   0.64  031427  nat
FCG J072014.7+403747  07 20 14.784  +40 37 47.41                               0.46  033890  x butterfly, may be larger
FCG J072227.6+464249  07 22 27.659  +46 42 49.30                               0.85  035230  dd
FCG J072310.8+321006  07 23 10.860  +32 10 06.80                               0.94  035645  wat? x? sz?
FCG J072533.4+223613  07 25 33.415  +22 36 13.44                               0.60  037082  nat
FCG J072808.7+350636  07 28 09.687  +35 06 28.36  07 28 08.787  +35 06 36.23   0.57  038643  nat tri?, core id ambiguous
FCG J074040.1+302526  07 40 40.150  +30 25 26.22                               0.30  046663  ring nat?
FCG J074546.0+323530  07 45 45.789  +32 35 22.71  07 45 46.088  +32 35 30.31   0.44  050461  nat ring
FCG J075839.8+294346  07 58 39.835  +29 43 46.29                               0.72  060310  nat? x? w?
FCG J081111.5+284750  08 11 11.652  +28 47 49.24  08 11 11.528  +28 47 50.22   2.47  071110  wat?
FCG J081220.5+303711  08 12 20.532  +30 37 11.81                               0.60  072149  x butterfly? int
FCG J081811.9+233211  08 18 11.953  +23 32 11.06                               0.60  077671  nat ring?
FCG J082535.3+481745  08 25 35.708  +48 17 31.40  08 25 35.380  +48 17 45.04   0.63  084874  int ring?
FCG J082712.7+382000  08 27 12.881  +38 19 51.51  08 27 12.755  +38 20 00.39   0.65  086449  wat
FCG J083049.2+361645  08 30 47.998  +36 16 34.19  08 30 49.234  +36 16 45.75   1.15  089849  wat/nat w, core id ambiguous
FCG J083223.2+491320  08 32 23.560  +49 13 20.93  08 32 23.208  +49 13 20.99   0.72  091520  ring halo?
FCG J083855.5+502435  08 38 55.630  +50 24 34.87  08 38 55.545  +50 24 35.99   0.92  098252  ring? halo?
FCG J084259.7+361740  08 42 59.799  +36 17 40.53                               0.48  102477  tb nat? ring?
FCG J085056.8+424817  08 50 56.840  +42 48 17.24                               3.63  111002  int?
FCG J085103.4+283955  08 51 03.476  +28 39 55.17                               0.61  111116  tri int
FCG J085621.6+540839  08 56 21.615  +54 08 39.50                               0.66  116827  nat? ring?
FCG J085740.4+381636  08 57 40.448  +38 16 36.06                               1.04  118183  cp tri?
FCG J090735.7+313751  09 07 35.719  +31 37 34.18  09 07 35.727  +31 37 51.63   1.08  129136  wat?
FCG J090908.0+570539  09 09 08.307  +57 05 38.25  09 09 08.029  +57 05 39.66   1.31  130789  halo?
FCG J091315.8+520855  09 13 15.836  +52 08 55.66                               1.33  135433  wat
FCG J092048.7+403941  09 20 48.765  +40 39 41.89                               0.46  143853  nat ring
FCG J092130.8+441337  09 21 30.899  +44 13 37.97                               2.40  144568  mg resolved lobe of nat/wat? cj?
FCG J092611.7+324714  09 26 13.235  +32 47 05.83  09 26 11.738  +32 47 14.40   1.18  149769  wat, core id ambiguous
FCG J094005.4+510410  09 40 05.403  +51 04 10.60                               4.88  165124  GRS? 
FCG J095004.7+291723  09 50 05.293  +29 17 29.41  09 50 04.747  +29 17 23.80   0.51  176304  nat
FCG J095208.1+451328  09 52 10.124  +45 13 35.57  09 52 08.120  +45 13 28.80   0.87  178514  nat/wat
FCG J095402.4+324933  09 54 02.455  +32 49 33.85                               0.54  180675  wat?
FCG J095419.2+271600  09 54 18.355  +27 15 40.39  09 54 19.220  +27 16 00.18   4.36  181038  GRS?
FCG J095423.3+271724  09 54 23.313  +27 17 24.10                               0.36  181038  wat?
FCG J100026.3+295537  10 00 26.322  +29 55 37.18                               0.91  187750  wat?
FCG J101105.7+324800  10 11 05.783  +32 48 00.00                               0.68  199934  int opposing nat/wat
FCG J101107.8+324837  10 11 07.834  +32 48 37.00                               1.82  199934  int opposing nat/wat
FCG J101939.9+322701  10 19 40.562  +32 27 04.40  10 19 39.928  +32 27 01.81   0.42  209399  wat?
FCG J102538.7+470018  10 25 38.749  +47 00 18.18                               0.64  216147  w? lobe GRS?
FCG J103200.6+350247  10 32 00.620  +35 02 47.43                               0.65  223040  nat
FCG J103215.9+315227  10 32 15.983  +31 52 27.46                               0.42  223348  nat int region
FCG J104554.2+261502  10 45 54.249  +26 15 02.66                               1.10  238260  w?
FCG J105330.3+535152  10 53 30.330  +53 51 52.04                               0.85  246747  nat? int fan
FCG J105426.2+470326  10 54 26.271  +47 03 26.08                               1.21  247771  distorted sz? nat?
FCG J110004.7+302706  11 00 04.704  +30 27 06.18                               2.04  253906  int 2" jet/lobe pair
FCG J110252.6+531311  11 02 52.629  +53 13 11.40                               1.57  256721  resolved lobe of dd
FCG J111139.3+405019  11 11 39.301  +40 50 19.23                               0.38  266838  int nat with bent tail int region
FCG J111211.2+304353  11 12 11.181  +30 43 55.01  11 12 11.276  +30 43 53.79   0.93  267392  arc jets? dd? may be larger GRS?
FCG J111314.2+412456  11 13 14.298  +41 24 56.38                               0.31  268552  ring 
FCG J111556.0+522402  11 15 56.015  +52 24 02.07                               1.15  271459  wat
FCG J112126.6+321827  11 21 27.053  +32 18 20.84  11 21 26.669  +32 18 27.28   0.90  277515  wat
FCG J112140.5+454340  11 21 40.741  +45 43 32.98  11 21 40.530  +45 43 40.08   0.59  277770  wat?
FCG J112950.4+243655  11 29 50.557  +24 36 54.46  11 29 50.451  +24 36 55.24   1.64  286844  t int 1.5"  three pt srcs
FCG J113246.0+343934  11 32 45.828  +34 39 36.69  11 32 46.083  +34 39 34.38   1.63  290202  w?
FCG J114231.3+562203  11 42 31.380  +56 22 03.15                               0.34  300916  tri ring? nat
FCG J114720.4+333233  11 47 20.413  +33 32 33.79                               0.42  306286  tri
FCG J115058.3+553747  11 50 57.863  +55 37 45.80  11 50 58.349  +55 37 47.41   0.49  310337  nat
FCG J115915.9+491725  11 59 15.930  +49 17 25.60                               0.68  319675  wat
FCG J120755.1+462820  12 07 55.252  +46 28 19.05  12 07 55.141  +46 28 20.05   0.98  329273  wat?
FCG J122157.5+563150  12 21 57.500  +56 31 50.53                               0.78  344922  wat??
FCG J122241.3+400648  12 22 41.274  +40 06 42.32  12 22 41.392  +40 06 48.65   0.61  345709  wat
FCG J123210.7+313051  12 32 10.719  +31 30 51.48                               1.13  355847  int nat?
FCG J123431.2+272316  12 34 31.382  +27 22 54.20  12 34 31.290  +27 23 16.37   3.01  358334  mg wat?
FCG J123743.1+473907  12 37 42.794  +47 39 02.64  12 37 43.167  +47 39 07.64   0.36  361888  nat
FCG J125930.1+490559  12 59 29.788  +49 06 04.20  12 59 30.154  +49 05 59.50   0.32  385661  nat ring?
FCG J130214.7+341511  13 02 14.726  +34 15 11.04                               1.02  388691  dd?
FCG J130414.2+554137  13 04 14.133  +55 41 41.05  13 04 14.225  +55 41 37.81   1.15  390801  tri?
FCG J130623.2+270248  13 06 23.599  +27 02 42.17  13 06 23.257  +27 02 48.18   0.60  393334  nat with low level
FCG J131015.3+545833  13 10 15.496  +54 58 32.72  13 10 15.312  +54 58 33.52   0.55  397624  rc? w? dl? low level
FCG J133425.3+381755  13 34 25.363  +38 17 55.30                               0.73  424123  w? nat?
FCG J133636.2+431327  13 36 36.250  +43 13 27.45                               0.72  426502  nat ?
FCG J133724.3+455141  13 37 24.385  +45 51 41.90                               0.38  427348  ring components at 13 37 24.000  +45 51 39.83 and 13 37 24.833  +45 51 46.07 plume? int
FCG J134847.5+372632  13 48 48.409  +37 26 27.29  13 48 47.500  +37 26 32.16   0.55  440148  nat
FCG J135136.2+543955  13 51 36.115  +54 39 40.43  13 51 36.254  +54 39 55.10   0.84  443231  tb wat?
FCG J135315.5+550648  13 53 15.547  +55 06 48.60                               0.67  445099  wat
FCG J135341.7+331339  13 53 42.265  +33 13 35.20  13 53 41.712  +33 13 39.64   0.91  445555  nat/wat
FCG J135833.0+261347  13 58 33.199  +26 13 52.59  13 58 33.078  +26 13 47.36   0.49  450872  wat +c
FCG J135941.7+270016  13 59 42.091  +27 00 15.96  13 59 41.733  +27 00 16.32   0.55  452154  tbs wat?
FCG J140022.6+410433  14 00 22.601  +41 04 33.85                               0.87  452959  wat?
FCG J140529.8+285734  14 05 29.464  +28 57 38.28  14 05 29.853  +28 57 34.45   0.64  458642  wat
FCG J140657.4+443715  14 06 57.427  +44 37 15.08                               0.72  460249  wat
FCG J140803.9+503024  14 08 03.935  +50 30 24.38                               1.16  461539  jets and lobes dd?
FCG J151051.9+420633  15 10 51.919  +42 06 33.75                               0.96  531319  wat?
FCG J152231.2+545324  15 22 30.995  +54 53 17.22  15 22 31.289  +54 53 24.09   0.48  544140  wat
FCG J155150.0+532104  15 51 50.009  +53 21 04.57                               0.51  576085  wat
FCG J162007.8+474102  16 20 07.855  +47 41 02.88                               0.68  603842  wat
FCG J165009.0+523233  16 50 08.317  +52 32 30.61  16 50 09.034  +52 32 33.80   0.77  628974  wat? ring?
FCG J173343.2+422913  17 33 42.217  +42 29 19.51  17 33 43.257  +42 29 13.12   1.02  653893  nat ring? x? int 

The significance of the system coordinate needs to be considered in the context
of the type of group and the estimated size.  Note that only the tabulated
coordinates that are associated with a FIRST catalog source have the
significant figures of the FIRST catalog itself.  The remainder are given to
the same number of digits as the FIRST catalog for tabular consistency and convenience.


==> tab18.txt <==
Table 18.  Selected Sources from Two Component Groups Training Set - 80 entries
Source  Designation    Group R.A.   Group Dec.    Core R.A.     Core Dec.     size   Group       visual
                        (J2000)       (J2000)      (J2000)       (J2000)        (")            classification
FCG J001620.4-090705  00 16 20.410  -09 07 05.23                               0.30  002072  ring?
FCG J011643.9-094606  01 16 43.948  -09 46 06.93                               0.68  009475  b? nat?
FCG J014317.3-011858  01 43 17.356  -01 18 58.03                               0.73  012759  bs int low level
FCG J031947.1+004526  03 19 47.121  +00 45 26.38                               0.36  025548  ring?
FCG J072050.7+335853  07 20 50.748  +33 58 53.58                               0.38  034261  tb cat missed component
FCG J072459.4+335020  07 24 59.451  +33 50 20.32                               0.42  036741  b? tri?
FCG J073626.0+185725  07 36 26.094  +18 57 25.71                               0.19  043822  d int region - may be larger ring
FCG J075134.6+292122  07 51 34.513  +29 21 15.48  07 51 34.641  +29 21 22.54   0.65  054862  tb? cat missed lobe
FCG J080248.9+492717  08 02 48.978  +49 27 17.20                               4.15  063726  dd int GRS?
FCG J080810.0+633034  08 08 10.087  +63 30 34.96                               0.32  068367  d, dd? may be larger - two nearby doubles
FCG J082227.6+314059  08 22 27.601  +31 40 59.51                               1.32  081859  b? x?
FCG J084200.3+385614  08 42 02.472  +38 56 32.30  08 42 00.327  +38 56 14.59   2.47  101520  tb or bent dd?
FCG J085231.1+034336  08 52 31.128  +03 43 36.37                               0.55  112658  b? nat?
FCG J091045.9-042001  09 10 45.932  -04 20 01.97                               0.59  132624  d sz? low level int
FCG J091221.2+164656  09 12 21.268  +16 46 56.73                               0.60  134454  part of int complex
FCG J092446.8+302902  09 24 46.825  +30 29 02.09                               0.35  148202  mg cj? nat??
FCG J093858.9+101256  09 38 58.969  +10 12 56.69                               0.42  163878  x tri? x?
FCG J095217.0+162123  09 52 17.054  +16 21 23.61                               0.44  178669  cj int half bug
FCG J095242.0-061117  09 52 42.053  -06 11 17.82                               0.42  179126  d with arc/wat in background
FCG J100837.5-000350  10 08 37.514  -00 03 55.59  10 08 37.545  -00 03 50.54   2.09  196980  t? aligned fades unu
FCG J101537.9+614858  10 15 37.926  +61 48 58.63                               0.67  204851  w?
FCG J102058.2-011855  10 20 58.264  -01 18 55.96                               0.48  210865  d cj? asymmetric lobes fan ss?
FCG J103020.2+195049  10 30 20.262  +19 50 49.94                               1.01  221239  sz? b?? x?
FCG J103615.5+035638  10 36 15.544  +03 56 38.64                               0.38  227700  int cj? fan? bifurcation?
FCG J103852.1-044204  10 38 52.133  -04 42 04.40                               0.67  230574  ring-lobes? dl?
FCG J104329.8+481101  10 43 29.737  +48 11 00.66  10 43 29.835  +48 11 01.58   0.24  235688  cj nearby cj
FCG J104840.2+283022  10 48 40.254  +28 30 22.87                               0.30  241344  b arc
FCG J105420.7+372305  10 54 20.858  +37 23 04.37  10 54 20.780  +37 23 05.31   0.92  247658  core and lobe of t cat missing lobe, possible hymors
FCG J110409.0+354447  11 04 09.078  +35 44 47.39                               0.47  258195  b? ring?
FCG J110910.0+251016  11 09 10.028  +25 10 16.93                               1.71  263999  lobe of w x? dd?
FCG J112133.6+281020  11 21 33.649  +28 10 20.68                               1.58  277686  mg d? t?
FCG J112457.5+171743  11 24 57.563  +17 17 43.57                               0.42  281377  sz int neat twist near core
FCG J113601.4-032909  11 36 01.402  -03 29 09.06                               0.84  293808  sz? dd? int
FCG J114016.4+124037  11 40 16.409  +12 40 36.86                               0.67  298410  d, wat? in background
FCG J114131.9+280315  11 41 31.952  +28 03 15.82                               0.73  299803  nat? dl
FCG J120930.8+254653  12 09 31.130  +25 46 54.79  12 09 30.814  +25 46 53.23   0.42  331054  cj nearby cj int
FCG J122207.4+223502  12 22 07.465  +22 35 02.89                               0.36  345141  b arc?
FCG J122647.3+225801  12 26 47.360  +22 58 01.23                               0.84  350135  w?? cp?
FCG J123426.3+101520  12 34 26.369  +10 15 20.48                               0.42  358290  d with similar d nearby
FCG J130140.6+130459  13 01 40.643  +13 04 59.86                               0.38  388067  b nat?
FCG J130332.7+312946  13 03 32.735  +31 29 46.63                               0.94  390076  b?? bifurcation
FCG J130345.6+403825  13 03 45.620  +40 38 25.30                               0.42  390314  b nat? int
FCG J131524.7+383028  13 15 24.700  +38 30 28.45                               2.26  403412  sz dd?
FCG J132341.9+142557  13 23 41.909  +14 25 57.45                               0.50  412488  ring
FCG J132341.9+142557  13 23 41.909  +14 25 57.45                               0.50  412488  ring
FCG J132342.1+142553  13 23 42.187  +14 25 53.79                               0.32  412488  ring
FCG J132617.6+123013  13 26 17.608  +12 30 13.40                               0.67  415383  core bifurcation ring?
FCG J133445.8+344505  13 34 45.823  +34 45 05.41                               0.40  424545  b? ring?
FCG J134136.5+630436  13 41 36.505  +63 04 36.77                               0.54  432103  tri
FCG J134805.3+441123  13 48 05.304  +44 11 23.00                               0.67  439288  b? x? int low level? bifurcation? butterfly
FCG J134806.1+123818  13 48 06.109  +12 38 18.16                               0.49  439314  d unu nearby similar double
FCG J140714.8+285111  14 07 14.865  +28 51 11.22                               0.30  460620  tri?
FCG J142405.2+315520  14 24 05.201  +31 55 20.57                               1.56  479154  component of d, dd?
FCG J143012.9+171652  14 30 12.905  +17 16 52.24                               0.46  485994  b? sz? dl?
FCG J143928.3+110605  14 39 28.346  +11 06 05.34                               0.42  496316  w squiggle int sz?
FCG J144804.2+470746  14 48 04.260  +47 07 46.81                               0.35  505891  nat? cat missed core?
FCG J145001.8+422225  14 50 01.818  +42 22 25.05                               0.38  508102  b dl int
FCG J145341.1+125638  14 53 41.191  +12 56 38.15                               0.27  512222  d with another d nearby int
FCG J145536.8-053707  14 55 36.803  -05 37 07.12                               2.12  514447  dd? sl ext source?
FCG J150632.7+543108  15 06 32.734  +54 31 08.60                               0.34  526579  b? ring?
FCG J152316.1-001855  15 23 16.309  -00 18 57.84  15 23 16.191  -00 18 55.39   0.55  545002  cj cat missed jet unu
FCG J153440.7+313118  15 34 40.769  +31 31 18.14                               1.40  557518  lobes of dd?
FCG J153932.6+202257  15 39 32.645  +20 22 57.66                               0.63  562945  hymor? irr int?
FCG J154006.2+422932  15 40 06.276  +42 29 32.62                               0.72  563552  x w? int
FCG J154555.5+344000  15 45 55.508  +34 40 00.06                               0.38  569867  b? tri? cat missed core?
FCG J154855.0+113828  15 48 55.094  +11 38 28.30                               0.42  573008  x? core?
FCG J155250.8+472137  15 52 51.059  +47 21 37.82  15 52 50.848  +47 21 37.48   0.44  577163  core+jets cat missed component
FCG J160215.2+283644  16 02 15.212  +28 36 44.38                               0.42  586762  b nat?
FCG J160323.9+331942  16 03 23.931  +33 19 42.66                               0.47  587882  b? nat?
FCG J160332.1+171156  16 03 32.112  +17 11 57.28  16 03 32.111  +17 11 56.97   0.85  588034  core+jets GRS?
FCG J161611.7+130331  16 16 11.793  +13 03 31.80                               0.80  600320  b? low level?
FCG J162337.8+454500  16 23 36.610  +45 44 54.31  16 23 37.856  +45 45 00.19   1.74  607071  core+lobe sz? core id ambiguous
FCG J162708.7+572312  16 27 08.794  +57 23 12.21                               0.18  610347  b? ring?
FCG J163313.2+422037  16 33 13.282  +42 20 37.81                               0.67  615532  sz nice dl
FCG J164510.3+302906  16 45 10.318  +30 29 06.39                               0.55  625253  tb? int region
FCG J170535.8+230653  17 05 35.857  +23 06 53.04                               0.38  639848  cj ring?
FCG J171328.9+572656  17 13 28.940  +57 26 56.23                               0.50  644574  d? x?
FCG J171329.9+572656  17 13 29.941  +57 26 56.86                               0.30  644574  d? x?
FCG J171413.4+545005  17 14 13.494  +54 50 05.07                               0.30  644984  tb tri? cat missed component
FCG J213726.4-013407  21 37 26.411  -01 34 07.82                               0.36  658963  b int arc ring?


==> tab2.txt <==
Table 2.  W-Shaped Sources - 147 entries
Source  Designation         system coordinate            core coordinate       type size  Group   Comments
                        R.A.(J2000)   Dec.(J2000)   R.A.(J2000)    Dec.(J2000)      (')
FCG J020819.4-070823   02 08 19.451  -07 08 20.44   02 08 19.461  -07 08 23.32 v   0.70  016599  w sz?
FCG J071006.2+500309   07 10 05.001  +50 03 08.27   07 10 06.281  +50 03 09.32 c?  1.12  029313  w? sz? dd?
FCG J071639.6+413405   07 16 39.632  +41 34 05.73   07 16 39.632  +41 34 05.73 v   0.73  032073  w? sz??
FCG J071735.2+374508   07 17 34.873  +37 45 19.85   07 17 35.290  +37 45 08.41 c?  1.53  032482  w? irr distorted int
FCG J073423.4+350648   07 34 23.462  +35 06 48.19                                  1.59  042511  w? irr x? sz? fan distorted int
FCG J073431.7+500715   07 34 31.760  +50 07 15.31   07 34 31.760  +50 07 15.31 c   1.66  042574  w? nat? dl int
FCG J075641.5+603013   07 56 40.800  +60 30 23.12   07 56 41.541  +60 30 13.52 c   0.97  058735  w nat int
FCG J080059.7+134955   08 00 59.735  +13 49 55.77                                  1.73  062177  w? mg irr int, core id ambiguous
FCG J080201.9+635306   08 02 01.911  +63 53 06.01                                  1.28  063038  w distorted butterfly int, core id ambiguous
FCG J080816.8+492824   08 08 17.003  +49 28 15.97   08 08 16.836  +49 28 24.21 c   1.58  068448  w dl unu
FCG J081139.9+102929   08 11 39.952  +10 29 29.75                                  1.53  071465  w? ss?
FCG J081348.1+144053   08 13 48.151  +14 40 53.67   08 13 48.108  +14 40 53.08 c   0.84  073510  w tb? sz?
FCG J082247.5+520028   08 22 46.026  +52 00 30.07   08 22 47.515  +52 00 28.18 c?  1.48  082115  w nat? sz? x
FCG J084052.4+142702   08 40 52.443  +14 27 02.08                                  0.75  100241  w? sz? rc? sl?
FCG J084306.7+170015   08 43 07.450  +17 00 20.30   08 43 06.786  +17 00 15.39 c?  0.68  102599  w? sz? wat?
FCG J085459.7+302053   08 54 59.763  +30 20 53.74                                  0.53  115275  w? mg irr rc+rc?
FCG J085549.2+420419   08 55 49.037  +42 04 18.80   08 55 49.287  +42 04 19.76 v   2.17  116159  w sz? wat? dd wiggle
FCG J085603.0-034123   08 56 03.054  -03 41 23.20                                  1.03  116436  w? wiggle? sl?
FCG J085604.5+482907   08 56 04.516  +48 29 07.43                                  2.55  116373  w wat? sz?
FCG J090209.2-062403   09 02 09.221  -06 24 03.71                                  1.42  123117  w wiggle
FCG J090657.6+460745   09 06 57.680  +46 07 45.30                                  0.73  128415  w sz?
FCG J090752.3+492222   09 07 51.750  +49 22 17.75   09 07 52.306  +49 22 22.78 c?  1.50  129312  w? sz
FCG J091610.5+105348   09 10 11.994  +14 31 20.08   09 16 10.519  +10 53 48.21 c   0.71  131969  w? x sz?
FCG J091610.5+105348   09 16 10.771  +10 53 46.96   09 16 10.519  +10 53 48.21 c   0.40  138596  w wiggle
FCG J091635.3+634811   09 16 36.406  +63 48 13.84   09 16 35.379  +63 48 11.13 c?  0.84  139089  w nat?? sz??
FCG J091928.8+273214   09 17 34.911  +42 59 05.96   09 19 28.877  +27 32 14.03 c   0.58  140244  w rc? sz? ring?
FCG J091928.9+273211   09 19 28.959  +27 32 11.68                                  0.60  142329  w sz
FCG J092112.0+574417   09 21 12.015  +57 44 17.39                                  0.51  144279  w? d nat? butterfly
FCG J092119.5+362130   09 21 19.726  +36 21 27.61   09 21 19.531  +36 21 30.76 v   0.55  144439  w? sz?
FCG J092539.0+362705   09 25 38.928  +36 27 19.49   09 25 39.058  +36 27 05.32 c?  2.80  149151  w wat dl sz?? core id ambiguous
FCG J092820.7+550512   09 28 20.798  +55 05 12.91                                  0.83  152104  w t distorted wiggle
FCG J093324.6+222238   09 33 24.172  +22 22 38.35   09 33 24.620  +22 22 38.11 c   1.33  157735  w sz
FCG J095520.8+271159   09 55 20.883  +27 11 59.34                                  0.68  182106  w sz?
FCG J095840.4-061731   09 58 40.429  -06 17 31.66                                  0.52  185809  w? sz?
FCG J102457.2+274357   10 24 57.239  +27 43 57.96                                  0.49  215359  w sz+s?
FCG J102533.2+355744   10 25 33.243  +35 57 44.76                                  0.57  216027  w wiggle
FCG J102932.1+640146   10 29 32.196  +64 01 46.68                                  1.24  220305  w? sz? distorted
FCG J104826.4+072033   10 48 26.478  +07 20 33.94                                  1.23  241028  w? sz? nat? dl
FCG J104914.1+005945   10 49 14.146  +00 59 45.00                                  1.50  241922  w nat/wat dd dl hook wiggle
FCG J105035.8+552956   10 50 35.845  +55 29 56.70                                  1.03  243415  w?
FCG J105500.9+520201   10 55 00.986  +52 02 01.30                                  0.65  248402  w nat/wat sz? wiggle
FCG J110531.8+410546   11 05 31.783  +41 05 48.47   11 05 31.870  +41 05 46.41 c   1.44  259731  w? wat? hook int
FCG J111027.7+052534   11 10 27.757  +05 25 34.68                                  0.90  265417  w? mg distorted? unu
FCG J111504.6+110738   11 15 04.658  +11 07 38.91                                  1.39  270593  w? sz? sl?
FCG J112229.5+212448   11 22 29.533  +21 24 42.83   11 22 29.599  +21 24 48.37 c   1.02  278643  w? sz dl distorted
FCG J112539.5+582732   11 25 39.558  +58 27 32.20                                  0.49  282161  w sz distorted dd? dl
FCG J113147.1+354910   11 31 47.563  +35 49 21.03   11 31 47.129  +35 49 10.64 v   1.49  289117  w? wat? dl
FCG J114034.4+440547   11 40 34.497  +44 05 45.16   11 40 34.455  +44 05 47.82 c   1.24  298636  w sz wiggle
FCG J114315.2+422525   11 43 15.306  +42 25 24.10   11 43 15.236  +42 25 25.61 c   1.19  301669  w sz? nat?
FCG J114425.0+251406   11 44 25.014  +25 14 06.82                                  0.92  302916  w? dl?
FCG J114427.8+035811   11 44 27.876  +03 58 11.02                                  0.80  302915  w mg int
FCG J114523.9+275105   11 45 23.980  +27 51 05.43                                  1.46  304010  w? sz? tb?
FCG J114531.6-022713   11 45 31.654  -02 27 13.07                                  0.96  304186  w? nat/wat? sz?
FCG J115039.6-075421   11 50 39.697  -07 54 21.54                                  1.32  309964  w? dd? int
FCG J115125.9+545004   11 51 25.943  +54 50 04.64                                  0.96  310833  w? sz? nat?
FCG J120118.3+124500   12 01 17.538  +12 44 57.42   12 01 18.362  +12 45 00.75 v   1.41  321930  w nat/wat? sz? doubled hotspots? distorted int
FCG J120248.5+325946   12 02 48.521  +32 59 46.43                                  0.61  323609  w sz wiggle
FCG J120617.1+381233   12 06 17.144  +38 12 33.41                                  0.58  327520  w sz x dd?
FCG J120623.7+385154   12 06 23.728  +38 51 54.69                                  0.97  327603  w? sl? ext source
FCG J120805.6+251412   12 08 05.669  +25 14 12.09                                  2.31  329403  w? wat? sz? distorted int
FCG J120938.9+222053   12 09 38.979  +22 20 53.22                                  0.91  331169  w x sz? distorted
FCG J121439.4+052754   12 14 39.428  +05 27 54.54                                  0.75  336835  w? dl
FCG J121819.0+354815   12 18 19.242  +35 48 15.81   12 18 19.048  +35 48 15.81 v   1.20  340770  w? wat? sz? distorted? cat missed core
FCG J121942.8+043333   12 19 42.884  +04 33 33.06                                  0.76  342392  w sz nat  int
FCG J122413.3+160600   12 24 13.290  +16 06 00.63   12 24 13.354  +16 06 00.83 c   1.19  347367  w sz? wat?  unu
FCG J122553.4+073923   12 25 53.465  +07 39 23.50                                  0.92  349229  w
FCG J122638.1+174930   12 26 38.250  +17 49 36.49   12 26 38.138  +17 49 30.21 v   2.84  349906  w wat mg, core id ambiguous
FCG J123706.3+171628   12 37 06.391  +17 16 28.19                                  1.02  361215  w sz+d distorted dl
FCG J124212.3+375853   12 42 12.366  +37 58 53.57                                  1.18  366875  w? sz? irr int
FCG J124804.1+172551   12 48 04.106  +17 25 51.50                                  0.56  373197  w? sz dd dl
FCG J124956.8+245204   12 49 56.848  +24 52 04.22                                  1.35  375170  w? d? with jets ss? FRII?
FCG J125125.1+110027   12 51 25.116  +11 00 27.64                                  1.56  376693  w? mg
FCG J125413.0+175754   12 54 13.076  +17 57 54.99                                  0.47  379856  w sz hook wiggle int
FCG J132317.1-031805   13 23 16.927  -03 18 12.73   13 23 17.168  -03 18 05.27 v   1.28  412042  w int
FCG J132644.8+031156   13 26 44.800  +03 11 56.87                                  0.90  415847  w? wat?
FCG J132848.3+275215   13 28 49.221  +27 52 17.96   13 28 48.332  +27 52 15.58 v   2.35  418007  w? sz? dd? mg dl, core id ambiguous
FCG J133359.7+441950   13 33 59.999  +44 19 47.26   13 33 59.706  +44 19 50.42 v   0.74  423612  w? sz? nat/wat?
FCG J133453.4-013239   13 34 53.455  -01 32 40.70   13 34 53.455  -01 32 39.92 v   0.77  424680  w? sz
FCG J133632.4+211958   13 36 32.401  +21 19 58.07                                  1.01  426443  w wiggle
FCG J133934.7-001641   13 39 34.707  -00 16 41.35                                  1.69  429796  w dd? dl int
FCG J134908.8+141118   13 49 08.889  +14 11 18.39                                  1.08  440526  w? int
FCG J140427.6+560604   14 04 27.678  +56 06 04.69                                  0.58  457541  w? artifact?
FCG J140625.7+250929   14 06 25.760  +25 09 29.26                                  0.65  459708  w? mg rc? dl? sz? wat?
FCG J141453.8+545537   14 14 54.070  +54 55 47.69   14 14 53.839  +54 55 37.41 c?  1.68  469028  w mg nat? sz?
FCG J141813.5+095238   14 18 13.337  +09 52 39.58   14 18 13.583  +09 52 38.25 v   0.73  472660  w? sz+? dl
FCG J141859.3+110716   14 18 59.406  +11 07 18.74   14 18 59.388  +11 07 16.89 c   1.70  473558  w? sz?
FCG J141924.9+341706   14 19 24.988  +34 17 06.78                                  0.97  474045  w?? x?
FCG J142040.8+065059   14 20 41.353  +06 50 59.99   14 20 40.893  +06 50 59.66 c   1.10  475458  w? sz dl hook beautiful
FCG J142142.6+101624   14 21 42.685  +10 16 24.56                                  2.42  476578  w? sz? x? dd? fan?
FCG J142956.0+401058   14 29 55.532  +40 10 58.32   14 29 56.020  +40 10 58.95 c   1.62  485626  w? mg wat? dd? distorted irr int
FCG J143526.4+275333   14 35 26.454  +27 53 33.75                                  1.49  491778  w wiggle dd? int
FCG J143915.2+325450   14 39 15.260  +32 54 50.81                                  1.69  496036  w? mg dl? sz? arc?
FCG J144020.8+112506   14 40 20.507  +11 24 56.34   14 40 20.828  +11 25 06.17 c   0.63  497290  w? mg? nat/wat distorted very int
FCG J144302.5+520136   14 43 02.367  +52 01 35.30   14 43 02.579  +52 01 36.99 c   0.65  500179  w sz? ring-lobe 3C 303
FCG J145316.9+221105   14 53 17.038  +22 11 22.58   14 53 16.912  +22 11 05.33 v   0.98  511728  w hook int
FCG J145325.5+410709   14 53 25.570  +41 07 09.61                                  0.41  511905  w sz?
FCG J145405.2+264312   14 54 05.297  +26 43 12.39                                  0.56  512692  w? sz?
FCG J150007.5+362323   14 56 03.491  +33 33 34.91   15 00 07.590  +36 23 23.65 c   0.67  514840  w dl
FCG J150007.7+362323   15 00 07.793  +36 23 23.51                                  1.49  519281  w??, core id ambiguous
FCG J150031.4+362849   15 00 31.493  +36 28 49.47                                  0.84  519738  w? sz
FCG J150146.2+243918   15 01 46.452  +24 39 12.06   15 01 46.249  +24 39 18.87 v   0.55  521211  w? sz? nat?
FCG J150230.2+230801   15 02 30.031  +23 08 03.94   15 02 30.253  +23 08 01.79 c   0.71  522041  w
FCG J150318.8+085641   15 03 19.507  +08 56 46.83   15 03 18.865  +08 56 41.47 v   0.94  523018  w? sz?
FCG J150356.7+081937   15 03 56.758  +08 19 33.39   15 03 56.736  +08 19 37.27 c   0.99  523696  w? sz? dl? hook
FCG J150651.9-061005   15 06 51.925  -06 10 14.23   15 06 51.996  -06 10 05.35 v   1.18  526947  w? sz fan low level distorted
FCG J151126.1+363335   15 11 26.128  +36 33 35.12                                  1.05  531936  w? sz dd
FCG J151130.7+322821   15 11 30.841  +32 28 18.25   15 11 30.794  +32 28 21.28 c   1.15  532050  w? wat ring-lobe?
FCG J151350.0+611831   15 13 50.051  +61 18 31.29                                  0.34  534561  w? sz?
FCG J151643.5+552427   15 16 43.578  +55 24 27.35                                  0.72  537782  w? bad cat fit?
FCG J152350.4+361104   15 23 49.820  +36 10 55.90   15 23 50.448  +36 11 04.83 c   0.86  545546  w nat wiggle
FCG J152403.6+542816   15 24 04.883  +54 28 11.06   15 24 03.672  +54 28 16.73 v   1.34  545833  w sz x  wiggle dd? int
FCG J152418.6+162705   15 24 18.963  +16 27 18.29   15 24 18.690  +16 27 05.72 v   0.92  546136  w? sz? nat? hook low level? int
FCG J152455.2+222628   15 24 54.908  +22 26 33.10   15 24 55.257  +22 26 28.13 c?  0.84  546814  w? sz? arcs
FCG J152945.3+304230   15 29 45.310  +30 42 30.98                                  0.84  552171  w? sz? int
FCG J153455.5+320225   15 34 55.552  +32 02 25.44                                  0.96  557796  w? sz?
FCG J153616.2+142045   15 36 16.805  +14 20 41.16   15 36 16.292  +14 20 45.16 c   0.97  559342  w wat
FCG J153635.4+223837   15 36 35.481  +22 38 37.16                                  0.54  559681  w rc? dl int pretzel?
FCG J153745.5-030851   15 37 45.587  -03 08 51.13                                  0.77  560970  w core id ambiguous
FCG J153833.8+164349   15 38 33.816  +16 43 49.46                                  0.61  561863  w? x dd?
FCG J154028.6+492502   15 40 28.222  +49 24 59.91   15 40 28.674  +49 25 02.89 v   1.23  563938  w? dd sz?
FCG J154139.8+001847   15 41 39.800  +00 18 47.60                                  0.63  565200  w? sz? x?
FCG J154314.4+082112   15 43 14.856  +08 21 06.88   15 43 14.414  +08 21 12.27 c   0.82  566923  w? b sz?
FCG J155127.3+481049   15 51 27.707  +48 10 54.00   15 51 27.394  +48 10 49.70 v   0.83  575704  w? sz? x?
FCG J155210.2+373930   15 52 10.205  +37 39 30.53                                  1.16  576442  w? b hymor
FCG J155452.6+034155   15 54 52.615  +03 41 55.15                                  0.94  579206  w? sz? dl? ring-lobe distorted
FCG J155834.2+075955   15 58 34.475  +07 59 54.13   15 58 34.299  +07 59 55.86 c   2.70  583021  w dd
FCG J155907.8+121037   15 59 07.831  +12 10 37.93                                  1.54  583579  w? rc sz? wat?
FCG J160027.5+083749   16 00 27.594  +08 37 49.49                                  2.79  584904  w sz distorted int
FCG J160456.9+235552   16 04 56.988  +23 55 52.15                                  2.82  589446  w wat sz? dl unu
FCG J160857.7+624613   16 08 57.893  +62 46 17.92   16 08 57.728  +62 46 13.73 v   0.77  593385  w? mg sz?
FCG J161652.8+092628   16 16 53.345  +09 26 28.10   16 16 52.856  +09 26 28.11 v   0.99  600929  w wat int
FCG J161721.1+151944   16 17 21.135  +15 19 44.73                                  1.29  601346  w sz? dd?
FCG J162021.9+173624   16 20 21.962  +17 36 24.22                                  1.00  604061  w wat? sz?
FCG J162304.4+375523   16 23 04.414  +37 55 23.29                                  0.60  606579  w rc x? irr ring pretzel int
FCG J162813.7+271656   16 28 13.790  +27 16 56.07                                  0.67  611264  w? sz? x?
FCG J162838.2+393304   16 28 38.751  +39 32 59.93   16 28 38.251  +39 33 04.20 c   1.20  611594  w int nat? sz? 3C 338
FCG J163412.6+075720   16 34 12.600  +07 57 20.49                                  1.08  616324  w? fan ring-lobe?
FCG J164704.7+515410   16 47 04.704  +51 54 10.31                                  1.05  626654  w dd td?
FCG J164805.7+593746   16 48 05.775  +59 37 46.18                                  1.48  627384  w dl
FCG J165337.1+311528   16 53 37.134  +31 15 28.49                                  0.49  631534  w
FCG J165422.5+480845   16 54 22.580  +48 08 51.06   16 54 22.579  +48 08 45.56 v   1.82  632076  w? nat/wat dl int
FCG J170011.3+323526   17 00 11.393  +32 35 26.98                                  0.87  636161  w? sz? distorted
FCG J170441.5+604428   17 04 41.560  +60 44 28.82                                  1.10  639226  w x? dd? irr distorted int
FCG J172320.3+355806   17 23 20.375  +35 58 06.87                                  1.86  649941  w wat
FCG J214226.8-013724   21 42 26.869  -01 37 24.29                                  1.07  659530  w? nat? dl
FCG J222349.5-020612   22 23 49.541  -02 06 12.91                                  4.50  664520  w?? 3C 445 wiggle in jet
FCG J224821.0-002805   22 48 21.009  -00 28 05.16                                  1.08  667656  w

The significance of the system coordinate needs to be considered in the context
of the type of group and the estimated size.  Note that only the tabulated
coordinates that are associated with a FIRST catalog source have the
significant figures of the FIRST catalog itself.  The remainder are given to
the same number of digits as the FIRST catalog for tabular consistency and convenience.


==> tab3.txt <==
Table 3.  'TB'-Type Sources - 45 entries - generally difficult to assign core position for these systems
Source  Designation         system coordinate          size   Group   Comments
                        R.A.(J2000)   Dec.(J2000)      (')
FCG J002839.2+003543   00 28 39.260  +00 35 43.88     0.28   003553  tb int tri triple core with possible lobes to 1.54'
FCG J075954.8+262337   07 59 54.838  +26 23 37.25     0.65   061333  mg tb d+s? unu
FCG J075955.1+445017   07 59 55.123  +44 50 17.97     0.33   061335  mg tb d+s? unu
FCG J083201.9+395547   08 32 01.906  +39 55 47.54     0.31   091104  tb
FCG J092239.9-072428   09 22 39.940  -07 24 28.71     0.52   145955  wat? tb
FCG J092615.3+165110   09 26 15.349  +16 51 10.85     0.54   149812  tb+cj? sz+cj?
FCG J093327.4+182545   09 33 27.417  +18 25 45.94     0.29   157849  tb
FCG J094318.5-000422   09 43 18.536  -00 04 22.00     1.10   168639  tb
FCG J094403.0+363111   09 44 03.055  +36 31 11.93     0.34   169482  mg tb
FCG J100304.9+253702   10 03 04.958  +25 37 02.14     0.40   190701  tb? ring??
FCG J100741.0+042434   10 07 41.073  +04 24 34.65     0.97   195851  tb
FCG J100755.1+301956   10 07 55.188  +30 19 56.02     0.93   196135  tb wat?
FCG J100937.4+231135   10 09 37.496  +23 11 35.78     0.53   198138  tb core id ambiguous
FCG J102939.6+451544   10 29 39.689  +45 15 44.00     0.60   220433  cj tb+rc? sz?
FCG J103441.6+453104   10 34 41.602  +45 31 04.40     0.31   225994  tb
FCG J104354.4+400855   10 43 54.436  +40 08 55.36     0.45   236133  tb
FCG J104542.6+525113   10 45 42.666  +52 51 13.93     0.42   238084  tb+sz
FCG J112829.7+313904   11 28 29.761  +31 39 04.55     1.10   285331  mg tb quad
FCG J124807.0+183812   12 48 07.052  +18 38 12.27     0.45   373260  tb
FCG J124958.6+162643   12 49 58.691  +16 26 43.49     0.60   375235  mg tb
FCG J125125.7+110030   12 51 25.756  +11 00 30.78     0.44   376693  mg tb+d? w?
FCG J125532.8+392439   12 55 32.859  +39 24 39.50     0.81   381261  tb
FCG J125819.4+443149   12 58 19.420  +44 31 49.83     0.38   384344  tb nat?
FCG J132302.5+294131   13 23 02.539  +29 41 31.25     0.86   411740  tbs
FCG J133337.2-013912   13 33 37.293  -01 39 12.97     0.46   423242  tb
FCG J133450.3+312825   13 34 50.386  +31 28 25.48     0.76   424620  tb sz?
FCG J135950.0-010238   13 59 50.085  -01 02 38.92     0.22   452318  rc tb
FCG J142903.6+155713   14 29 03.602  +15 57 13.60     0.46   484710  sz? tb x -  (J2000) 14 29 03.797  +15 57 13.66 core id ambiguous
FCG J143156.1+260032   14 31 56.147  +26 00 32.02     0.38   487902  cj? tb+d?
FCG J143725.7+203358   14 37 25.744  +20 33 58.12     0.30   493957  tb
FCG J145428.7+514535   14 54 28.713  +51 45 35.93     0.84   513083  mg tb dd?
FCG J150502.1+233044   15 05 02.146  +23 30 44.30     0.26   524957  mg tb sz? lobe? dl, if lobe to 2.11', linking grp= 524940
FCG J151251.0-074315   15 12 51.047  -07 43 15.63     1.13   533425  mg d+d tb+s? quad
FCG J152145.4+222731   15 21 45.455  +22 27 31.35     0.22   543335  tb tri
FCG J154121.4+231044   15 41 21.448  +23 10 44.92     0.27   564865  tb
FCG J154720.1+205353   15 47 20.143  +20 53 53.17     0.17   571440  tb rc?
FCG J154850.0+002340   15 48 50.031  +00 23 40.67     0.92   572920  tb
FCG J155009.4+080843   15 50 09.425  +08 08 43.39     0.58   574356  mg tb dl core id ambiguous
FCG J155744.2+213154   15 57 44.200  +21 31 54.97     0.35   582091  tb arc ring? bifurcation int
FCG J160913.6+033456   16 09 13.604  +03 34 56.73     0.39   593695  tb
FCG J162334.8+232053   16 23 34.835  +23 20 53.98     0.31   607011  tb arc ring?
FCG J164333.0+110544   16 43 33.086  +11 05 44.11     0.54   624103  tb arc?
FCG J171248.2+420654   17 12 48.231  +42 06 54.42     0.27   644182  tbs
FCG J171708.6+351927   17 17 08.635  +35 19 27.22     0.48   646713  tbs arc
FCG J215048.9-013828   21 50 48.970  -01 38 28.38     0.44   660572  tb d+s?

The significance of the system coordinate needs to be considered in the context
of the type of group and the estimated size.  Note that only the tabulated
coordinates that are associated with a FIRST catalog source have the
significant figures of the FIRST catalog itself.  The remainder are given to
the same number of digits as the FIRST catalog for tabular consistency and convenience.


==> tab4.txt <==
Table 4.  Example 'B'-Type Sources  - 33 entries.
Source  Designation         system coordinate          size   Group   Additional Comments
                        R.A.(J2000)   Dec.(J2000)      (')
FCG J000115.3-082644   00 01 15.303  -08 26 44.34     0.40   000160  cat missed core?
FCG J073232.3+374451   07 32 32.399  +37 44 51.32     0.43   041299  with wat interacting?
FCG J081848.7+363143   08 18 48.759  +36 31 43.91     0.62   078212  core id ambiguous
FCG J084851.2+090125   08 48 51.240  +09 01 25.86     0.30   108783  sz?
FCG J093050.8+202000   09 30 50.866  +20 20 00.74     0.60   154918  mg nat/wat?
FCG J104434.3+463007   10 44 34.358  +46 30 07.53     0.27   236841
FCG J105011.1+303957   10 50 11.129  +30 39 57.16     0.64   242951  ring also this group
FCG J115615.9+435511   11 56 15.906  +43 55 11.68     0.70   316400  sz? nat?
FCG J120942.3+132733   12 09 42.336  +13 27 33.89     1.16   331232  mg
FCG J121428.0+212553   12 14 28.050  +21 25 53.52     0.46   336642  mg unu wat? nat?
FCG J124209.6+243658   12 42 09.670  +24 36 58.72     0.30   366839  mg  nat?
FCG J124612.7-031726   12 46 12.703  -03 17 26.68     0.40   371120  mg nat? irr low level
FCG J131139.2+325235   13 11 39.267  +32 52 35.82     0.30   399294  mg sz?
FCG J134048.6+543947   13 40 48.689  +54 39 47.60     0.34   431220
FCG J134117.3+540616   13 41 17.343  +54 06 16.07     0.17   431787
FCG J141318.6+262631   14 13 18.618  +26 26 31.91     0.16   467381
FCG J141733.6+411118   14 17 33.679  +41 11 18.15     0.62   472007  sz?
FCG J142357.1+003113   14 23 57.133  +00 31 13.64     0.43   479022  mg sz? b
FCG J142859.8+483931   14 28 59.883  +48 39 31.59     0.32   484592
FCG J143542.3-054143   14 35 42.379  -05 41 43.78     0.42   492128  mg
FCG J144017.5+312708   14 40 17.547  +31 27 08.56     0.46   497181
FCG J145037.4+275133   14 50 37.444  +27 51 33.95     0.63   508767  sz?
FCG J145225.8+412750   14 52 25.812  +41 27 50.47     0.25   510791  mg nat?
FCG J150827.4+111736   15 08 27.406  +11 17 36.36     0.40   528665  cj? rc?
FCG J151254.8+061214   15 12 54.864  +06 12 14.65     0.39   533471
FCG J152216.8+101258   15 22 16.896  +10 12 58.37     0.69   543882  wat? sz? x?
FCG J152441.6+095739   15 24 41.656  +09 57 39.44     0.30   546530  nat?  arc?
FCG J153004.8+335139   15 30 04.871  +33 51 39.90     0.89   552520
FCG J155121.0+000521   15 51 21.049  +00 05 21.12     0.60   575602  hymor ring-lobe
FCG J155150.2+241816   15 51 50.273  +24 18 16.85     0.23   576108
FCG J155210.2+373930   15 52 10.205  +37 39 30.53     1.16   576442  hymor w?
FCG J160545.1+264915   16 05 45.135  +26 49 15.87     0.60   590274  mg sz?
FCG J162344.1+461803   16 23 44.189  +46 18 03.19     0.22   607155  arc?

The significance of the system coordinate needs to be considered in the context
of the type of group and the estimated size.  Note that only the tabulated
coordinates that are associated with a FIRST catalog source have the
significant figures of the FIRST catalog itself.  The remainder are given to
the same number of digits as the FIRST catalog for tabular consistency and convenience.


==> tab5.txt <==
Table 5.  Ring Type Sources - 65 entries.  Note some systems may have multiple entries.
Source  Designation         system coordinate          size   Group   Comments
                        R.A.(J2000)   Dec.(J2000)      (')
FCG J002039.9-111944   00 20 39.955  -11 19 44.06     0.25   002613  ring, a two-component group ring
FCG J070805.8+411351   07 08 05.884  +41 13 51.40     0.63   028598  ring
FCG J071944.2+251219   07 19 44.207  +25 12 19.44     0.68   033601  ring system center
FCG J071944.7+251213   07 19 44.729  +25 12 13.17     0.48   033601  ring center
FCG J073929.8+394711   07 39 29.843  +39 47 11.58     0.77   045877  ring nat?
FCG J080612.0+253131   08 06 12.067  +25 31 31.30     0.48   066527  ring? nat? int
FCG J084815.6+284139   08 48 15.600  +28 41 39.86     0.51   108132  ring? mg d+arc unu
FCG J090124.0+025859   09 01 24.036  +02 58 59.00     0.95   122268  ring? nat int
FCG J090205.4+610310   09 02 05.442  +61 03 10.01     0.44   123019  ring nat? sz? dl distorted int
FCG J090651.5+285547   09 06 51.569  +28 55 47.65     0.28   128319  ring? nat?
FCG J091735.0+425906   09 17 35.085  +42 59 06.27     0.70   140244  ring? for system, w rc? sz? - the flying saucer
FCG J091735.5+425906   09 17 35.515  +42 59 06.28     0.30   140244  ring? for ring              - the flying saucer
FCG J093159.4+201245   09 31 59.442  +20 12 45.77     0.24   156278  ring nat sz? tri? bug int
FCG J093644.1+034045   09 36 44.139  +03 40 45.92     0.48   161362  ring? for system nat? arc? half ring
FCG J093644.6+034043   09 36 44.615  +03 40 43.80     0.48   161362  ring? for ring
FCG J100043.6+204712   10 00 43.672  +20 47 12.91     0.50   188081  ring nat
FCG J104201.5+392701   10 42 01.550  +39 27 01.97     0.46   234050  ring nat?
FCG J104634.0+134445   10 46 34.077  +13 44 45.01     0.31   239008  ring, for smaller ring
FCG J104634.9+134502   10 46 34.959  +13 45 02.68     0.82   239008  ring, for system (larger ring) NGC 3367 - barred spiral
FCG J105006.5+304035   10 50 06.500  +30 40 35.00     0.44   242951  ring
FCG J112309.3+211158   11 23 09.370  +21 11 58.20     0.12   279364  ring, ring-lobe?
FCG J112555.0+200501   11 25 55.020  +20 05 01.11     0.44   282486  ring? lobe? ss? very unu rc? sn? int
FCG J112655.8+170510   11 26 55.817  +17 05 10.20     0.44   283581  ring mg? sz?
FCG J113122.8+212608   11 31 22.875  +21 26 08.21     0.36   288639  ring nat
FCG J113222.5+555821   11 32 22.524  +55 58 21.68     0.63   289726  ring, system irr ring+ring, another pretzel?
FCG J113223.3+555823   11 32 23.303  +55 58 23.44     0.30   289726  ring, component ring
FCG J113223.7+555808   11 32 23.775  +55 58 08.51     0.27   289726  ring, other component ring
FCG J115419.1+222730   11 54 19.113  +22 27 30.57     0.30   314035  ring? mg irr
FCG J120937.8+242029   12 09 37.819  +24 20 29.50     0.31   331164  ring int
FCG J121226.8+185105   12 12 26.869  +18 51 05.95     0.40   334337  ring, nat? distorted
FCG J121728.5+033636   12 17 28.548  +03 36 36.6      1.20   339893  ring, nat? int system, larger ring
FCG J121730.8+033650   12 17 30.837  +03 36 50.00     0.48   339893  ring, smaller ring int
FCG J121739.5+033954   12 17 39.574  +03 39 54.25     0.44   340087  ring? nat, core id ambiguous
FCG J122223.9-044937   12 22 23.941  -04 49 37.78     0.86   345425  ring nat int, core id ambiguous
FCG J122232.0+295343   12 22 32.057  +29 53 43.10     0.16   345577  ring int - NGC 4314 - see Combes et al.(1992) CO (1-0)
FCG J122749.4+215520   12 27 49.487  +21 55 20.18     0.72   351269  ring? nat? rc? distorted ring? also 4' dia. ring?? irr int
FCG J125053.0+410713   12 50 53.064  +41 07 13.65     1.32   376229  ring with central source, int - NGC 4736 (M094) - Turner and Ho (1994), Chyzy et al.(2008)
FCG J125118.1-012319   12 51 18.153  -01 23 19.67     0.36   376682  ring distorted nat? rc?
FCG J130409.3+185558   13 04 09.385  +18 55 58.30     0.60   390744  ring nat, core id ambiguous
FCG J131107.9+052201   13 11 07.901  +05 22 01.60     0.51   398704  ring distorted nat?
FCG J131813.7+512658   13 18 13.776  +51 26 58.29     0.20   406496  ring? ring-lobe?
FCG J135615.9+121420   13 56 15.909  +12 14 20.88     0.24   448326  ring rc distorted
FCG J140708.9+045257   14 07 08.969  +04 52 57.51     0.36   460487  ring star-forming? SDSS galaxy z=0.133602 at 14 07 09.1 04 52 58
FCG J141631.8+393522   14 16 31.892  +39 35 22.76     0.28   470920  ring sz? asym
FCG J144229.3+294552   14 42 29.381  +29 45 52.71     0.37   499681  ring nat? distorted int
FCG J145119.0+071659   14 51 19.058  +07 16 59.71     0.72   509533  ring? irr dl? distorted int
FCG J145431.8+261658   14 54 31.855  +26 16 58.65     0.47   513173  ring nat?
FCG J150458.8+255940   15 04 58.897  +25 59 40.00     0.66   524877  ring - associated with 3C 310 int, see for example Gizani et al.(2002)
FCG J153642.7-020132   15 36 42.783  -02 01 32.34     0.84   559796  ring nat? int distorted, nearby nat
FCG J155622.3+213500   15 56 22.368  +21 35 00.60     0.51   580608  ring? mg int rc+ring? nat?
FCG J155744.2+213154   15 57 44.200  +21 31 54.97     0.35   582091  ring? nat? arc bifurcation int
FCG J160014.3+290200   16 00 14.309  +29 02 00.33     0.71   584737  ring? sz dl
FCG J160245.0+095602   16 02 45.088  +09 56 02.49     0.76   587257  ring? nat
FCG J162317.8+370534   16 23 17.841  +37 05 34.61     0.81   606754  ring, system
FCG J162317.9+370529   16 23 17.908  +37 05 29.11     0.43   606754  ring, ring component
FCG J162317.9+370535   16 23 17.972  +37 05 35.40     0.60   606754  ring wat? sz? ring with possible central component (uncataloged) int
FCG J162334.8+232053   16 23 34.835  +23 20 53.98     0.31   607011  ring? tb arc
FCG J162848.4+515520   16 28 48.400  +51 55 20.19     0.59   611739  ring system, two ring-lobes?
FCG J165132.8+422925   16 51 32.846  +42 29 25.47     0.34   630062  ring? nat? tri distorted int
FCG J171539.6+542103   17 15 39.629  +54 21 03.22     1.18   645826  ring sz? x butterfly ring-lobe
FCG J172816.1+365107   17 28 16.115  +36 51 07.14     0.34   652110  ring nat
FCG J172920.2+541517   17 29 20.217  +54 15 17.68     0.55   652478  ring? nat/wat
FCG J215702.1-075031   21 57 02.120  -07 50 31.40     0.98   661340  ring nat
FCG J215734.6-074743   21 57 34.692  -07 47 43.18     0.61   661401  ring? nat?, nearby ring, core id ambiguous
FCG J223003.9+000018   22 30 03.940  +00 00 18.64     0.38   665305  ring? mg nat?

The significance of the system coordinate needs to be considered in the context
of the type of group and the estimated size.  Note that only the tabulated
coordinates that are associated with a FIRST catalog source have the
significant figures of the FIRST catalog itself.  The remainder are given to
the same number of digits as the FIRST catalog for tabular consistency and convenience.


==> tab6.txt <==
Table 6.  Ring-lobe Type Sources - 82 entries.
Source  Designation         system coordinate            core coordinate       type size  Group   Comments
                        R.A.(J2000)   Dec.(J2000)    R.A.(J2000)   Dec.(J2000)      (')
FCG J022933.8-002703   02 29 33.846  -00 27 05.21   02 29 33.822  -00 27 03.96 c   1.54  020510  ring-lobe  sz
FCG J030041.7-075334   03 00 41.731  -07 53 34.40                                  1.68  024123  ring-lobe
FCG J065720.8+570844   06 57 20.771  +57 08 44.04   06 57 20.832  +57 08 44.42 c   0.85  026042  ring-lobe? t sz?? bifurcation hymor
FCG J082903.8+175417   08 29 03.819  +17 54 17.41                                  0.60  088210  ring-lobe? ring nat? int
FCG J083752.9+445025   08 37 52.983  +44 50 25.79   08 37 52.983  +44 50 25.79 v?  2.44  097165  ring-lobe? x dd?
FCG J090121.6+382801   09 01 21.764  +38 28 00.61   09 01 21.612  +38 28 01.12 c   0.72  122215  ring-lobe? sz hook int
FCG J091420.6+582253   09 14 21.557  +58 22 44.78   09 14 20.617  +58 22 53.47 c   0.77  136634  ring-lobe? mg wat tri?
FCG J092905.7+130158   09 29 05.623  +13 01 52.28   09 29 05.708  +13 01 58.93 c   0.86  153018  ring-lobe? wat?
FCG J093750.7+013445   09 37 50.788  +01 34 45.06   09 37 50.788  +01 34 45.06 c   2.50  162607  ring-lobe? lobe? nat?? ss core id amb if core and lobe
FCG J093751.9+013419   09 37 51.998  +01 34 19.93                                  1.27  162607  ring-lobe? lobe? nat?? ss core id amb if only lobes
FCG J094201.7+084736   09 42 02.043  +08 47 37.17   09 42 01.753  +08 47 36.90 c   1.38  167239  ring-lobe  sz dl?
FCG J094942.8-005024   09 49 42.808  -00 50 28.03   09 49 42.804  -00 50 24.60 c   0.72  175871  ring-lobe? sz? wat? hook int
FCG J095047.0-025822   09 50 47.349  -02 58 11.42   09 50 47.003  -02 58 22.56 c   0.83  177037  ring-lobe  sz core catalog position off?
FCG J100149.6+284708   10 01 49.942  +28 47 08.14   10 01 49.642  +28 47 08.14 v   2.20  189232  ring-lobe  3C 234 two two-component groups, core no cat entry
FCG J100812.0+002956   10 08 12.084  +00 29 56.93                                  0.76  196432  ring-lobe? rc? sz? ring-lobe? x? irr low level
FCG J105308.0+260148   10 53 08.014  +26 01 48.40                                  3.11  246314  ring-lobe? mg rc? double core?
FCG J105539.8+143351   10 55 39.822  +14 33 51.88                                  3.25  249174  ring-lobe, cat missed core? double core?? dd?
FCG J110247.0+511628   11 02 47.074  +51 16 28.62                                  1.01  256649  ring-lobe  d sz?
FCG J111009.7-024241   11 10 09.712  -02 42 41.11                                  1.05  265101  ring-lobe  d int
FCG J111247.8-053701   11 12 47.844  -05 37 01.66                                  0.89  268027  ring-lobe  sz neat dd?
FCG J112838.4+360144   11 28 38.479  +36 01 44.60                                  0.74  285515  ring-lobe? d?
FCG J114546.5-041449   11 45 46.663  -04 14 51.16   11 45 46.505  -04 14 49.59 v   1.20  304503  ring-lobe  nat? dd?
FCG J115753.9+084500   11 57 53.966  +08 45 00.98                                  0.72  318145  ring-lobe? both lobes sz? int
FCG J120732.9+335240   12 07 32.473  +33 52 43.18   12 07 32.942  +33 52 40.25 v   0.76  328869  ring-lobe  cat missed core
FCG J122124.4-024149   12 21 24.478  -02 41 49.35                                  0.55  344291  ring-lobe? sz? cj? half-bug unu tri configuration nearby
FCG J122229.9+044038   12 22 30.144  +04 40 38.42   12 22 29.960  +04 40 38.56 c   2.02  345476  ring-lobe? core id ambiguous
FCG J122746.3+250412   12 27 46.517  +25 04 16.12   12 27 46.302  +25 04 12.61 c   1.74  351142  ring-lobe  sz
FCG J122756.4+455501   12 27 56.883  +45 54 59.04   12 27 56.429  +45 55 01.15 c   0.51  351368  ring-lobe? tb nat? sz?
FCG J123934.2-072409   12 39 34.242  -07 24 09.27                                  1.35  363915  ring-lobe  sz? dl arc
FCG J125222.6+031553   12 52 22.654  +03 15 52.45   12 52 22.601  +03 15 53.24 v   0.89  377862  ring-lobe? sz rc?
FCG J125554.5+440525   12 55 54.590  +44 05 24.13   12 55 54.549  +44 05 25.08 v   0.72  381690  ring-lobe? sz dd hook
FCG J131812.9+512642   13 18 12.991  +51 26 42.11                                  0.72  406496  ring-lobe  nat sz?
FCG J131935.2+025012   13 19 35.239  +02 50 12.95                                  1.13  407987  ring-lobe  sz? wat?
FCG J131943.8+460803   13 19 43.983  +46 08 14.13   13 19 43.861  +46 08 03.24 c   1.21  408116  ring-lobe? int dissimilar pair
FCG J132714.0+285319   13 27 14.035  +28 53 19.49                                  1.28  416318  ring-lobe? x sz?
FCG J133527.5+154103   13 35 27.520  +15 41 03.21                                  1.36  425225  ring-lobe  sz? dl?
FCG J134038.3+555020   13 40 38.437  +55 50 21.11   13 40 38.320  +55 50 20.78 c   1.08  431064  ring-lobe  wat dl
FCG J134043.7+010721   13 40 43.754  +01 07 21.96                                  0.76  431152  ring-lobe  mg nat? distorted int, first, if double system
FCG J134044.8+010654   13 40 44.802  +01 06 54.45                                  1.52  431152  ring-lobe  mg nat? distorted int, if single system
FCG J134046.0+010640   13 40 46.270  +01 06 37.16   13 40 46.060  +01 06 40.36 c   0.76  431152  ring-lobe  mg nat? sz? distorted int, second, if double system
FCG J134603.1-050305   13 46 03.325  -05 03 07.48   13 46 03.189  -05 03 05.79 c   1.20  437076  ring-lobe  sz? nat?
FCG J134811.5+071640   13 48 11.738  +07 16 37.89   13 48 11.552  +07 16 40.19 c   1.02  439402  ring-lobe  sz
FCG J135047.8+233133   13 50 47.866  +23 31 33.82                                  1.44  442229  ring-lobe? mg nat? int, core id ambiguous
FCG J140718.4+513204   14 07 18.442  +51 32 04.67                                  2.79  460552  ring-lobe? dd sz? x? int
FCG J141529.5-051221   14 15 29.960  -05 12 24.98   14 15 29.538  -05 12 21.00 c   1.01  469782  ring-lobe? sz dl asym
FCG J141604.2+470130   14 16 04.125  +47 01 31.46   14 16 04.257  +47 01 30.11 c   0.95  470366  ring-lobe? dd? bifurcation? hymor?
FCG J141912.3+301430   14 19 12.507  +30 14 30.62   14 19 12.357  +30 14 30.93 c   1.51  473804  ring-lobe? sz?
FCG J142440.5+263730   14 24 40.701  +26 37 30.55   14 24 40.541  +26 37 30.46 c   1.50  479753  ring-lobe  both lobes? sz x bifurcation int
FCG J142606.1+402432   14 26 06.296  +40 24 30.21   14 26 06.195  +40 24 32.02 c   1.37  481300  ring-lobe? sz?
FCG J144147.8+165925   14 41 47.913  +16 59 24.46   14 41 47.803  +16 59 25.94 c   0.47  498879  ring-lobe? tb? ss? arc?
FCG J144302.5+520136   14 43 02.486  +52 01 32.75   14 43 02.579  +52 01 36.99 c   0.52  500179  ring-lobe  w sz? 3C 303
FCG J145444.6+452510   14 54 44.710  +45 25 11.06   14 54 44.616  +45 25 10.95 c   1.21  513403  ring-lobe? x? dd? sz? int
FCG J145941.9+290333   14 59 42.339  +29 03 28.38   14 59 41.912  +29 03 33.21 c   0.87  518886  ring-lobe  sz dl?
FCG J150116.9+545517   15 01 16.905  +54 55 17.81                                  0.84  520648  ring-lobe  dd int
FCG J150557.0+370207   15 05 57.305  +37 02 07.44   15 05 57.083  +37 02 07.16 c   0.39  525938  ring-lobe  wat? int hymor?
FCG J150721.7+200414   15 07 21.799  +20 04 14.58                                  0.89  527485  ring-lobe  both lobes sz?
FCG J151007.5-013102   15 10 07.820  -01 31 01.25   15 10 07.506  -01 31 02.03 v   1.29  530514  ring-lobe  sz
FCG J151447.8+101646   15 14 48.709  +10 16 37.63   15 14 47.803  +10 16 46.27 v?  1.44  535588  ring-lobe? nat int
FCG J153642.7-020132   15 36 42.783  -02 01 32.34                                  0.84  559796  ring-lobe? nat? ss? int distorted, nearby nat/ring
FCG J155121.0+000521   15 51 21.049  +00 05 21.12                                  0.60  575602  ring-lobe  b hymor
FCG J155140.8+133916   15 51 40.861  +13 39 16.10                                  0.53  575936  ring-lobe? t x? butterfly bifurcation
FCG J155452.6+034155   15 54 52.615  +03 41 55.15                                  0.94  579206  ring-lobe  w? sz? dl? distorted
FCG J160338.3+285750   16 03 39.194  +28 57 51.79   16 03 38.320  +28 57 50.71 c   0.60  588115  ring-lobe? nat
FCG J160612.7+000024   16 06 12.769  +00 00 24.48                                  1.27  590775  ring-lobe? sz? rc? low level hook neat int
FCG J161114.8+101713   16 11 14.867  +10 17 13.20                                  0.59  595656  ring-lobe  dd
FCG J161336.1+260013   16 13 36.047  +26 00 12.34   16 13 36.163  +26 00 13.13 v   0.89  597915  ring-lobe  sz
FCG J162757.5+334548   16 27 57.941  +33 45 41.08   16 27 57.590  +33 45 48.59 v   0.82  610998  ring-lobe  b wat?
FCG J162824.8+230105   16 28 24.871  +23 01 05.81                                  0.65  611411  ring-lobe  ring+t dl? ring perpendicular int
FCG J163413.1+075726   16 34 13.125  +07 57 26.50                                  0.74  616324  ring-lobe? w? fan
FCG J163645.0+494512   16 36 45.003  +49 45 12.20                                  0.99  618475  ring-lobe  both lobes arcs hook nice
FCG J163703.8+122354   16 37 03.973  +12 23 53.14   16 37 03.813  +12 23 54.30 c   1.05  618776  ring-lobe? sz x?
FCG J165816.4+414100   16 58 16.486  +41 41 00.12                                  1.22  634769  ring-lobe  sz? fan
FCG J170257.1+235802   17 02 57.156  +23 58 02.53                                  1.83  638019  ring-lobe? wat?
FCG J171225.1+640210   17 12 25.190  +64 02 10.97                                  0.84  643895  ring-lobe? nat? bifurcation? int
FCG J171540.0+542100   17 15 39.629  +54 21 03.22   17 15 40.090  +54 21 00.29 v   1.18  645826  ring-lobe  sz? x butterfly ring
FCG J171546.4+443944   17 15 46.507  +44 39 44.50   17 15 46.433  +44 39 44.51 v   0.81  645921  ring-lobe? x? dl?
FCG J172109.5+354215   17 21 09.325  +35 42 09.51   17 21 09.519  +35 42 15.74 c   2.22  648985  ring-lobe  mg sz? dl? dd? int
FCG J223859.9-003756   22 39 00.201  -00 37 56.48   22 38 59.993  -00 37 56.26 c   1.08  666445  ring-lobe? both lobes sz
FCG J230037.7-084128   23 00 37.739  -08 41 28.60                                  1.02  669168  ring-lobe? mg nat? ring? irr int
FCG J232653.7-020213   23 26 53.835  -02 02 15.47   23 26 53.794  -02 02 13.58 c   1.95  672340  ring-lobe  both lobes sz? nat/wat? dd? dl int, similar to 3C310
FCG J233731.9+004340   23 37 31.414  +00 43 31.64   23 37 31.977  +00 43 40.07 c   1.07  673660  ring-lobe  wat hymor
FCG J234509.8-100946   23 45 09.984  -10 09 48.86   23 45 09.820  -10 09 46.50 c   1.50  674613  ring-lobe? t fan dl?

The significance of the system coordinate needs to be considered in the context
of the type of group and the estimated size.  Note that only the tabulated
coordinates that are associated with a FIRST catalog source have the
significant figures of the FIRST catalog itself.  The remainder are given to
the same number of digits as the FIRST catalog for tabular consistency and convenience.


==> tab7.txt <==
Table 7.  HYMOR Candidates - An Incidental List - 28 entries, including 6 previously identified.
Source  Designation         system coordinate    type  size   Group   Comments
                        R.A.(J2000)   Dec.(J2000)      (')
FCG J002215.0-084441   00 22 15.010  -08 44 41.32 v   1.53   002812  hymor? mg lobe of large sz?
FCG J065720.8+570844   06 57 20.832  +57 08 44.42 c   1.32   026042  hymor  t sz?? bifurcation ring-lobe?
FCG J074617.7+452637   07 46 17.774  +45 26 37.41 v   1.91   050782  hymor? dd
FCG J092802.6-060755   09 28 02.636  -06 07 55.52 v   0.85   151794  hymor  rc dd? bifurcation
FCG J093834.5-042023   09 38 34.550  -04 20 23.28 v?  3.10   163256  hymor? sz? wat? dd? bifurcation int core id ambiguous
FCG J104914.5+224847   10 49 14.557  +22 48 47.12 v   0.81   241946  hymor  nat? bifurcation
FCG J114559.4+442350   11 45 59.468  +44 23 50.74 v   1.33   304746  hymor? irr asym sz? jet arc int (galaxy in SDSS at (J2000) 11 45 59.468  +44 23 50.74, z=1.269)
FCG J120837.1+612106   12 08 37.154  +61 21 06.52 c   1.99   330066  hymor  wat?
FCG J122654.2+042916   12 26 54.295  +04 29 16.35 v   1.12   350252  hymor? t x? ss? bifurcation int, core id ambiguous
FCG J132148.4+430608   13 21 48.411  +43 06 08.42 v   0.95   410431  hymor? mg nat? dl? bifurcation
FCG J135216.8+312655   13 52 16.841  +31 26 55.61 v   0.73   443932  hymor? mg irr nat+?+sl? cj?+sz? unu 3C 293
FCG J141604.2+470130   14 16 04.257  +47 01 30.11 c   0.95   470366  hymor? dd? bifurcation? ring-lobe?
FCG J150557.0+370207   15 05 57.083  +37 02 07.16 c   0.39   525938  hymor? wat? ring-lobe int
FCG J150822.1+422225   15 08 22.153  +42 22 25.44 c   1.53   528515  hymor? t arc
FCG J152556.2+591659   15 25 56.247  +59 16 59.15 c   1.77   547869  hymor  bifurcation
FCG J153932.6+202257   15 39 32.645  +20 22 57.66 v   0.55   562945  hymor? irr int?
FCG J154829.1+165946   15 48 29.106  +16 59 46.01 v   0.98   572571  hymor? mg d
FCG J155121.0+000521   15 51 21.049  +00 05 21.12 v   0.60   575602  hymor  b ring-lobe
FCG J155210.2+373930   15 52 10.205  +37 39 30.53 v   1.16   576442  hymor  b w?
FCG J172218.9+310322   17 22 18.923  +31 03 22.67 v   0.95   649497  hymor  ring-lobe  sz x? cat missed core?
FCG J233731.9+004340   23 37 31.969  +00 43 40.41 c   1.07   673660  hymor  wat ring-lobe
FCG J235958.9+004204   23 59 58.910  +00 42 04.25 v   2.72   000000  hymor? tb? sz?  dl large

FCG J100725.1+124904   10 07 25.193  +12 49 04.89     1.68   195513  hymor  dd? irr int,                 Gopal-Krishna & Wiita(2000) classified as hymor (4C+13.41)
FCG J115346.4+511704   11 53 46.43   +51 17 04.1      0.51   313530  d t?                                Gawronski et al.(2006) classified as hymor (4C+51.28)
FCG J120622.0+501748   12 06 22.018  +50 17 48.40     0.73   327615  sz? 2 component                     Gawronski et al.(2006) classified as hymor (J1206+503)
FCG J131325.7+504206   13 13 25.78   +50 42 06.2      0.69   401179  bs dd?                              Gawronski et al.(2006) classified as hymor
FCG J131438.1+513413   13 14 38.12   +51 34 13.4      0.93   402480  wat? sz? x? dd?                     Gawronski et al.(2006) described likely hymor
FCG J134751.5+283630   13 47 51.595  +28 36 30.05     0.69   439024  hymor  ring-lobe? ring? 3 component Gawronski et al.(2006) described likely hymor (J1348+286)


The significance of the system coordinate needs to be considered in the context
of the type of group and the estimated size.  Note that only the tabulated
coordinates that are associated with a FIRST catalog source have the
significant figures of the FIRST catalog itself.  The remainder are given to
the same number of digits as the FIRST catalog for tabular consistency and convenience.


==> tab8.txt <==
Table 8.  X-Shaped Sources - 156 entries
Source  Designation         system coordinate          size   Group   Additional Comments
                        R.A.(J2000)   Dec.(J2000)      (')
FCG J002828.2-002634   00 28 28.288  -00 26 34.65     2.74   003514  mg
FCG J004938.8+005947   00 49 38.814  +00 59 47.20     0.57   006225  rc sz dl? int
FCG J011527.5-000000   01 15 27.574  -00 00 00.98     1.38   009304  int
FCG J015043.7-081850   01 50 43.762  -08 18 50.06     0.42   013599  butterfly  - (J2000) 01 50 43.550  -08 18 49.28
FCG J015757.1-020625   01 57 57.184  -02 06 25.20     1.26   014462  t atypical
FCG J021216.6-045038   02 12 16.648  -04 50 38.12     1.46   017506  tb?
FCG J031937.6-020248   03 19 37.614  -02 02 48.22     0.70   025536
FCG J072307.1+261822   07 23 07.138  +26 18 22.86     0.77   035616
FCG J072532.4+583528   07 25 32.410  +58 35 28.95     1.03   037067
FCG J074259.5+333952   07 42 59.570  +33 39 52.11     0.80   048333
FCG J075249.1+325250   07 52 49.111  +32 52 50.87     0.44   055747  sz? dl butterfly
FCG J080454.1+465959   08 04 54.137  +46 59 59.24     0.65   065431
FCG J081117.2+501016   08 11 17.238  +50 10 16.57     1.02   071157
FCG J081404.6+060235   08 14 04.687  +06 02 35.86     0.51   073779  t rc? sz?
FCG J082114.7+170204   08 21 14.706  +17 02 04.85     0.83   080641
FCG J082246.0+520030   08 22 46.026  +52 00 30.07     1.48   082115  nat? sz? w
FCG J082333.6+581210   08 23 33.607  +58 12 10.63     1.22   082802
FCG J082410.6+620242   08 24 10.617  +62 02 42.58     0.65   083507  core id ambiguous
FCG J083017.7+115246   08 30 17.747  +11 52 46.41     0.84   089352
FCG J083036.0+351100   08 30 36.020  +35 11 00.12     0.47   089642
FCG J083405.7+453448   08 34 05.754  +45 34 48.28     0.81   093140
FCG J083752.9+445025   08 37 52.983  +44 50 25.79     2.44   097165  dd? ring-lobe?
FCG J084057.2+280519   08 40 57.248  +28 05 19.05     0.42   100321  bug int
FCG J084543.0+500244   08 45 43.059  +50 02 44.44     0.69   105339
FCG J085711.8-033941   08 57 11.802  -03 39 41.19     1.50   117673
FCG J085950.1-043308   08 59 50.117  -04 33 08.23     0.72   120545
FCG J090134.8+202421   09 01 34.801  +20 24 21.00     0.81   122474
FCG J090147.2+164851   09 01 47.220  +16 48 51.43     0.73   122709
FCG J091011.9+143120   09 10 11.994  +14 31 20.08     0.71   131969  sz? w?
FCG J091405.2+171554   09 14 05.230  +17 15 54.36     0.79   136344  mg butterfly int, catalog didn't capture morphology well
FCG J091524.0+340140   09 15 24.036  +34 01 40.63     1.15   137740
FCG J091744.5+052303   09 17 44.538  +05 23 03.32     0.91   140406  atypical
FCG J092203.2-004444   09 22 03.294  -00 44 44.76     0.90   145272
FCG J092250.4-071440   09 22 50.403  -07 14 40.11     0.45   146115  catalog didn't capture morphology well
FCG J092639.0+292121   09 26 39.044  +29 21 21.84     1.01   150239
FCG J093014.7+234357   09 30 14.760  +23 43 57.91     0.85   154242
FCG J093206.8+095201   09 32 06.800  +09 52 01.71     0.72   156394  sz?
FCG J093238.3+161155   09 32 38.381  +16 11 55.61     4.05   156829  sz dd?distorted int
FCG J093723.8+245110   09 37 23.874  +24 51 10.00     1.33   162050
FCG J093850.7+090900   09 38 50.708  +09 09 00.97     0.80   163667
FCG J094036.5+465058   09 40 36.555  +46 50 58.77     0.90   165669  dd? low level, core id ambiguous
FCG J094302.3+283445   09 43 02.328  +28 34 45.12     1.62   168394  butterfly int
FCG J094745.2+072518   09 47 45.283  +07 25 18.83     3.89   173559  distorted int linking grp= 173728 173834 cat missed core? 3C 227
FCG J094858.8+172254   09 48 58.879  +17 22 54.56     0.57   175032
FCG J095037.9+225504   09 50 37.910  +22 55 04.77     1.03   176855
FCG J100149.9+284708   10 01 49.942  +28 47 08.14     2.20   189232  ring-lobe  3C 234 two two-component groups, core no cat entry
FCG J101541.4+594444   10 15 41.455  +59 44 44.57     0.52   204917
FCG J102659.4+413923   10 26 59.401  +41 39 23.99     0.76   217586
FCG J103257.3+273013   10 32 57.375  +27 30 13.70     0.75   224084  sz?
FCG J104305.5+391417   10 43 05.503  +39 14 17.31     1.38   235200
FCG J105052.6+191503   10 50 52.676  +19 15 03.45     1.05   243713
FCG J105552.6-070721   10 55 52.614  -07 07 21.24     0.88   249371  sz?
FCG J110702.5+113445   11 07 02.570  +11 34 45.51     0.91   261458
FCG J110831.2+010316   11 08 31.244  +01 03 16.25     1.01   263198
FCG J110905.6-070156   11 09 05.611  -07 01 56.19     1.25   263827
FCG J111204.2+493944   11 12 04.295  +49 39 44.46     1.03   267227
FCG J111218.1+475557   11 12 18.195  +47 55 57.57     1.13   267488  nat? sz? cat missed core?
FCG J111425.8+413312   11 14 25.841  +41 33 12.34     0.49   269879  butterfly
FCG J112016.3+435449   11 20 16.345  +43 54 49.43     0.60   276200  rc? ppd
FCG J113021.3+005824   11 30 21.303  +00 58 24.01     0.58   287448  int distorted
FCG J113713.6+310554   11 37 13.614  +31 05 54.90     1.41   295065
FCG J113753.6+370859   11 37 53.644  +37 08 59.79     0.92   295790  sz?
FCG J114049.8+105755   11 40 49.821  +10 57 55.78     0.99   299039  butterfly
FCG J114148.4+265816   11 41 48.411  +26 58 16.93     0.93   300054
FCG J114254.7+200118   11 42 54.736  +20 01 18.83     1.19   301275
FCG J115114.2-051815   11 51 14.217  -05 18 15.30     1.86   310592
FCG J115500.0+441702   11 55 00.007  +44 17 02.12     0.69   314914
FCG J120617.1+381233   12 06 17.187  +38 12 33.16     0.58   327520  sz w dd?
FCG J120732.9+335240   12 07 32.942  +33 52 40.25     0.76   328869  sz?
FCG J120938.9+222053   12 09 38.979  +22 20 53.22     0.91   331169  w sz? distorted
FCG J121037.6+315705   12 10 37.679  +31 57 05.64     1.62   332278  sz? fan bifurcation
FCG J121102.5+453916   12 11 02.533  +45 39 16.71     0.64   332733  sz
FCG J121159.6+545535   12 11 59.633  +54 55 35.58     1.05   333846  sz
FCG J121859.1+195527   12 18 59.119  +19 55 27.72     1.08   341505  neat int
FCG J125341.2+034817   12 53 41.284  +03 48 17.88     0.49   379233  sz? butterfly - (J2000) 12 53 41.337  +03 48 17.10 v
FCG J125800.7+443527   12 58 00.796  +44 35 27.32     0.80   383887  dd? unu
FCG J125803.7-021618   12 58 03.781  -02 16 18.31     0.59   384056  tri?
FCG J125900.8+203247   12 59 00.850  +20 32 47.02     0.60   385156  rc
FCG J130116.3+104132   13 01 16.307  +10 41 32.55     1.06   387577
FCG J130654.3+180908   13 06 54.304  +18 09 08.24     1.70   393903
FCG J130935.1+372315   13 09 35.162  +37 23 15.10     0.78   396904  sz
FCG J131039.1+200224   13 10 39.140  +20 02 24.72     0.93   398083
FCG J131509.2+455844   13 15 09.265  +45 58 44.31     0.96   403097  dd? core id ambiguous
FCG J132127.4+621525   13 21 27.443  +62 15 25.36     1.07   410073  dd? core id ambiguous
FCG J132309.9+415318   13 23 09.941  +41 53 18.02     0.46   411941  sz rc? - arc around core int curiosity
FCG J132706.3-024930   13 27 06.388  -02 49 30.60     1.78   416180  sz
FCG J132714.0+285319   13 27 14.035  +28 53 19.49     1.28   416318  sz? ring-lobe?
FCG J133051.1+024842   13 30 51.126  +02 48 42.46     1.21   420221  sz?
FCG J133606.6-073024   13 36 06.654  -07 30 24.43     0.69   425974  rc
FCG J134003.0+503538   13 40 03.053  +50 35 38.60     0.76   430345  sz dl?
FCG J134829.1+542641   13 48 29.102  +54 26 41.24     0.59   439787  dl
FCG J135646.6+082421   13 56 46.691  +08 24 21.96     1.43   448878  fans
FCG J135859.0+120359   13 58 59.095  +12 03 59.23     0.59   451360
FCG J140311.8+382751   14 03 11.810  +38 27 51.25     1.24   456170
FCG J140648.9-015417   14 06 48.958  -01 54 17.30     0.83   460113  butterfly
FCG J142042.0+250842   14 20 42.060  +25 08 42.81     0.59   475497
FCG J142420.1+002527   14 24 20.196  +00 25 27.87     0.57   479319  mg sz?+sz?
FCG J142440.5+263730   14 24 40.541  +26 37 30.46     1.49   479753  sz ring-lobe bifurcation prototypical int
FCG J142646.3+271222   14 26 46.343  +27 12 22.54     0.67   482041  sz? dl?
FCG J142702.7+164307   14 27 02.701  +16 43 07.63     0.52   482352  sz?
FCG J142903.6+155712   14 29 03.639  +15 57 12.22     0.39   484710  sz? tb?
FCG J143145.5+490200   14 31 45.576  +49 02 00.69     0.95   487685  sz
FCG J143242.1+245544   14 32 42.198  +24 55 44.29     0.92   488749  sz?
FCG J143351.9+003721   14 33 51.946  +00 37 21.90     0.90   489982  nat?
FCG J143738.7+083419   14 37 38.773  +08 34 19.63     1.01   494219  sz
FCG J143824.2+085733   14 38 24.266  +08 57 33.34     0.42   495072  sz dl distorted
FCG J144048.5+603542   14 40 48.511  +60 35 42.63     0.46   497840  rc
FCG J144434.5+192126   14 44 34.565  +19 21 26.07     0.68   501983
FCG J144801.7+295440   14 48 01.778  +29 54 40.03     0.74   505822  mg sz? dl? dd irr int
FCG J144815.1+442419   14 48 15.197  +44 24 19.93     0.38   506081  irr nat? tri? distorted bifurcation int
FCG J145035.7+361158   14 50 35.789  +36 11 58.09     1.05   508703  sz
FCG J145221.3+145620   14 52 21.300  +14 56 20.62     0.51   510710
FCG J145405.8+095950   14 54 05.853  +09 59 50.77     0.76   512687  sz dl?
FCG J145907.0+063558   14 59 07.071  +06 35 58.09     0.76   518239  sz?
FCG J150157.2+075223   15 01 57.298  +07 52 23.36     0.96   521444  sz
FCG J150228.9+524420   15 02 28.993  +52 44 20.06     1.26   521973  wat dl int right angles
FCG J150407.8+574916   15 04 07.838  +57 49 16.37     1.04   523900  asym fan
FCG J150619.4+202742   15 06 19.459  +20 27 42.75     0.83   526338  sz
FCG J151340.0+260730   15 13 40.072  +26 07 30.69     2.01   534378  butterfly int cat missed lobe?
FCG J151625.8+321456   15 16 25.838  +32 14 56.08     1.14   537380
FCG J152331.5+211656   15 23 31.578  +21 16 56.50     0.52   545247  sz distorted
FCG J152404.8+542811   15 24 04.883  +54 28 11.06     1.34   545833  sz w wiggle dd? int
FCG J153833.8+164349   15 38 33.816  +16 43 49.46     0.61   561863  w? dd?
FCG J153915.1+141602   15 39 15.197  +14 16 02.39     1.40   562596  sz? dd?
FCG J153952.8-022411   15 39 52.879  -02 24 11.12     0.42   563292  b tri? bifurcation int
FCG J154101.0+441707   15 41 01.072  +44 17 07.36     1.29   564473  sz dd? dl?
FCG J154257.9+295223   15 42 57.975  +29 52 23.64     0.34   566633  sz? dl?
FCG J154413.1+304357   15 44 13.175  +30 43 57.19     0.84   567987
FCG J154448.6+080204   15 44 48.658  +08 02 04.13     1.03   568603  sz? distorted hook
FCG J154603.7+192203   15 46 03.790  +19 22 03.43     0.40   569995  mg dd? int unu
FCG J154858.5+184929   15 48 58.573  +18 49 29.26     1.10   573076  sz?
FCG J155214.3+404144   15 52 14.327  +40 41 44.40     1.30   576498  cat missed core?
FCG J155700.1+413108   15 57 00.110  +41 31 08.57     1.10   581351  butterfly?
FCG J160039.0+205851   16 00 39.095  +20 58 51.76     0.81   585152  butterfly bifurcation neat
FCG J160344.6+524224   16 03 44.625  +52 42 24.05     1.29   588192  sz dd? int
FCG J160412.9+322103   16 04 12.991  +32 21 03.48     1.09   588684  sz? dl? nat?
FCG J160719.2+062546   16 07 19.299  +06 25 46.10     1.63   591790  dd core id ambiguous
FCG J161510.2+531015   16 15 10.273  +53 10 15.48     0.53   599327  sz dl
FCG J161848.0+215924   16 18 48.054  +21 59 24.33     0.95   602701  sz
FCG J162254.7+033322   16 22 54.788  +03 33 22.17     0.49   606442  nat? ring? rc? bifurcation int
FCG J162419.2+394648   16 24 19.203  +39 46 48.14     1.43   607747  sz?
FCG J162516.8+265234   16 25 16.827  +26 52 34.90     0.65   608588  cat missed int
FCG J163502.5+372218   16 35 02.592  +37 22 18.24     0.83   617001  core bulge
FCG J165436.7+224024   16 54 36.779  +22 40 24.17     1.02   632214  sz? nat?
FCG J170500.1+503353   17 05 00.181  +50 33 53.30     1.70   639431  sz? fan
FCG J171036.5+461107   17 10 36.504  +46 11 07.96     1.20   642897  sz? dd
FCG J171321.0+450832   17 13 21.096  +45 08 32.35     0.99   644460  sz? b?
FCG J171539.8+542059   17 15 39.820  +54 20 59.51     1.18   645826  sz? butterfly ring ring-lobe
FCG J173044.3+381627   17 30 44.345  +38 16 27.87     1.01   652966
FCG J173606.2+524431   17 36 06.231  +52 44 31.50     0.83   654559  sz butterfly
FCG J221312.2-085433   22 13 12.218  -08 54 33.14     1.19   663223  sz? distorted
FCG J224349.5-095406   22 43 49.584  -09 54 06.80     1.11   667033  dd?
FCG J230327.9-085335   23 03 27.908  -08 53 35.37     1.21   669524  sz?
FCG J233343.8-103223   23 33 43.838  -10 32 23.09     0.82   673162  butterfly distorted irr
FCG J233623.7+000233   23 36 23.786  +00 02 33.91     0.49   673524
FCG J233734.0-090025   23 37 34.046  -09 00 25.05     0.70   673669  b rc irr dl?

The significance of the system coordinate needs to be considered in the context
of the type of group and the estimated size.  Note that only the tabulated
coordinates that are associated with a FIRST catalog source have the
significant figures of the FIRST catalog itself.  The remainder are given to
the same number of digits as the FIRST catalog for tabular consistency and convenience.


==> tab9.txt <==
Table 9.  Double-Double Sources - 242 entries.
Source  Designation         system coordinate          size   Group   Additional Comments
                        R.A.(J2000)   Dec.(J2000)      (')
FCG J001208.3-105043   00 12 08.373  -10 50 43.35     1.77   001497
FCG J001357.0-091953   00 13 57.093  -09 19 53.08     1.07   001760
FCG J003247.6-001938   00 32 47.626  -00 19 38.74     1.16   004090  bs
FCG J004030.9-100132   00 40 30.995  -10 01 32.34     1.92   005041  bs
FCG J004151.4-092547   00 41 51.461  -09 25 47.99     0.64   005236  nat int
FCG J005642.5-105153   00 56 42.586  -10 51 53.23     2.43   007070
FCG J011828.6+011420   01 18 28.604  +01 14 20.03     0.69   009687  mg
FCG J012312.5-102514   01 23 12.567  -10 25 14.78     1.15   010303
FCG J014249.1-000035   01 42 49.111  -00 00 35.54     1.06   012687
FCG J020241.7+001522   02 02 41.783  +00 15 22.91     1.21   015352
FCG J025129.9+003921   02 51 29.960  +00 39 21.86     1.07   023088
FCG J072906.3+322640   07 29 06.383  +32 26 40.07     0.81   039264
FCG J074618.0+452632   07 46 18.006  +45 26 32.93     1.67   050782  hymor
FCG J075830.3+161731   07 58 30.398  +16 17 31.90     0.74   060183  sz?
FCG J075912.2+405156   07 59 12.267  +40 51 56.16     1.22   060727
FCG J080442.4+580934   08 04 42.446  +58 09 34.95     1.77   065190  beautiful
FCG J083817.9+240449   08 38 17.990  +24 04 49.50     0.51   097620
FCG J084823.6+292515   08 48 23.671  +29 25 15.93     0.57   108288
FCG J085549.0+420418   08 55 49.037  +42 04 18.80     2.17   116159  sz? wat? w wiggle
FCG J090131.4+121211   09 01 31.459  +12 12 11.76     0.90   122399
FCG J090207.2+570732   09 02 07.216  +57 07 32.51     1.66   123045
FCG J091059.0+034532   09 10 59.078  +03 45 32.11     0.55   132872  sz?
FCG J091134.7+125538   09 11 34.797  +12 55 38.16     0.70   133530  x? sz?
FCG J091220.1+081040   09 12 20.189  +08 10 40.58     0.72   134440
FCG J091419.0+100635   09 14 19.023  +10 06 35.59     0.79   136584
FCG J092743.6+293232   09 27 43.659  +29 32 32.96     1.91   151395
FCG J092841.8-031958   09 28 41.841  -03 19 58.37     0.65   152558
FCG J093007.5+593031   09 30 07.572  +59 30 31.33     0.60   154109
FCG J094219.2+271033   09 42 19.265  +27 10 33.13     1.24   167572  sz? int, varied component silhouettes
FCG J094807.0+575848   09 48 07.021  +57 58 48.61     1.10   174040
FCG J094841.6+421829   09 48 41.608  +42 18 29.66     0.95   174693  mg nat/wat unu
FCG J094912.5+204408   09 49 12.504  +20 44 08.08     0.63   175296  td? also external aligned source
FCG J095342.2+140355   09 53 42.215  +14 03 55.16     0.89   180274  x? puffball lobe, catalog merged lobe
FCG J095907.9+155830   09 59 07.905  +15 58 30.31     0.46   186307
FCG J100922.4+360803   10 09 22.413  +36 08 03.78     1.98   197768
FCG J102607.2+363957   10 26 07.271  +36 39 57.09     2.01   216601
FCG J102823.1+034527   10 28 23.165  +03 45 27.90     1.56   219059  dl wat? catalog missed lobes?
FCG J102833.4+430627   10 28 33.472  +43 06 27.02     0.61   219242
FCG J103339.7+075550   10 33 39.738  +07 55 50.09     0.83   224846  sz? wat?
FCG J103502.2+425540   10 35 02.268  +42 55 40.48     1.38   226323  wat, core at (J2000) 10 35 02.623  +42 55 48.59
FCG J103928.1+053612   10 39 28.198  +05 36 12.58     1.66   231204
FCG J104148.1+523334   10 41 48.169  +52 33 34.37     0.86   233803  mg wat? estimated core at (J2000) 10 41 47.134  +52 33 39.08
FCG J104434.7+144202   10 44 34.767  +14 42 02.98     1.44   236795  sz?
FCG J104646.8+121041   10 46 46.862  +12 10 41.92     0.46   239251  nat
FCG J104914.0+005945   10 49 14.041  +00 59 45.00     1.26   241922  nat/wat w dl hook wiggle, core id ambiguous
FCG J105305.4+312557   10 53 05.423  +31 25 57.83     1.52   246285  core at (J2000) 10 53 04.699  +31 26 01.13
FCG J105451.7+074006   10 54 51.783  +07 40 06.24     2.54   248164  td? beads core id ambiguous
FCG J105706.2+532608   10 57 06.233  +53 26 08.08     1.54   250675
FCG J110313.4+063615   11 03 13.487  +06 36 15.24     1.99   257103
FCG J110338.4+024930   11 03 38.444  +02 49 30.45     0.91   257612
FCG J110532.3+231711   11 05 32.337  +23 17 11.75     0.62   259705
FCG J110730.8+121650   11 07 30.856  +12 16 50.27     1.28   262003
FCG J111402.5+365839   11 14 02.507  +36 58 39.99     1.31   269443
FCG J111943.5+580834   11 19 43.509  +58 08 34.97     0.63   275659  mg
FCG J112052.1+161127   11 20 52.148  +16 11 27.01     1.81   276847
FCG J112319.1+475756   11 23 19.185  +47 57 56.64     0.90   279522
FCG J113931.7+603315   11 39 31.719  +60 33 15.68     0.54   297554  sz
FCG J114127.1+080222   11 41 27.192  +08 02 22.39     1.56   299676  sz? wat?
FCG J115055.2+404627   11 50 55.207  +40 46 27.59     0.49   310302
FCG J115146.9+042221   11 51 46.940  +04 22 21.57     1.80   311231  nat
FCG J115317.7+234111   11 53 17.757  +23 41 11.60     0.47   312993  dl?
FCG J115406.3+302130   11 54 06.351  +30 21 30.15     1.29   313887
FCG J115820.0+262111   11 58 20.038  +26 21 11.34     4.19   318543  int, nearby large radio galaxy with apparent double core
FCG J115832.3+262509   11 58 32.357  +26 25 09.64     6.00   318903  apparent double core, linking groups= 318795 319058
FCG J120141.4+225640   12 01 41.498  +22 56 40.30     1.62   322308
FCG J120436.1+075706   12 04 36.164  +07 57 06.00     0.65   325633
FCG J120603.5+162633   12 06 03.589  +16 26 33.02     1.23   327213  sz? nat?
FCG J120821.8+222002   12 08 21.857  +22 20 02.40     1.82   329716
FCG J120856.8+082137   12 08 56.813  +08 21 37.49     1.71   330356  sz? x
FCG J121306.9+134318   12 13 06.941  +13 43 18.33     0.66   335075  sz rc? low level int
FCG J121446.5+510704   12 14 46.571  +51 07 04.54     0.43   336993  sz?
FCG J122425.9+020311   12 24 25.922  +02 03 11.96     1.34   347565  dl catalog missed jet
FCG J122439.3+235856   12 24 39.354  +23 58 56.34     1.48   347803  catalog missed lobe?
FCG J123021.9+104601   12 30 21.939  +10 46 01.23     0.82   353931  core id ambiguous
FCG J123336.4-041241   12 33 36.436  -04 12 41.06     0.86   357325
FCG J123424.7+575330   12 34 24.767  +57 53 30.04     0.99   358201  mg irr dl? int
FCG J123821.4+160244   12 38 21.422  +16 02 44.13     1.92   362557  sz dl
FCG J124012.5+533436   12 40 12.594  +53 34 36.28     2.64   364488  td? x? int
FCG J124013.6+212233   12 40 13.663  +21 22 33.12     2.02   364591  wat? sz?
FCG J124237.9+424404   12 42 37.997  +42 44 04.30     0.64   367339  rc
FCG J124345.1+150814   12 43 45.186  +15 08 14.91     0.79   368521  mg ppd quint int
FCG J124608.5+384837   12 46 08.539  +38 48 37.36     0.88   371004
FCG J124804.1+172551   12 48 04.106  +17 25 51.50     0.84   373197  sz w? dl
FCG J124804.2-030110   12 48 04.255  -03 01 10.65     1.03   373211
FCG J124835.8+594223   12 48 35.871  +59 42 23.03     0.76   373740  sz?
FCG J124842.9+202247   12 48 42.998  +20 22 47.27     0.94   373906
FCG J125554.5+440524   12 55 54.590  +44 05 24.13     0.60   381690  sz hook ring-lobe
FCG J125822.8+111043   12 58 22.807  +11 10 43.63     0.41   384424  nat
FCG J130600.8+192248   13 06 00.851  +19 22 48.21     1.36   392870  sz?
FCG J130810.4+395504   13 08 10.491  +39 55 04.92     0.91   395334  dl core id ambiguous
FCG J131943.4+050237   13 19 43.496  +05 02 37.51     0.56   408169  sz dl
FCG J132511.3+573600   13 25 11.320  +57 36 00.15     0.58   414063  sz dl
FCG J132613.7+192424   13 26 13.771  +19 24 24.97     0.85   415273  sz dl?
FCG J132759.2+494626   13 27 59.276  +49 46 26.79     0.66   417115  sz
FCG J132848.5+275228   13 28 48.567  +27 52 28.16     2.85   418007  mg sz dl, core id ambiguous
FCG J133224.7+182101   13 32 24.727  +18 21 01.11     0.58   421885  sz
FCG J133534.5+204225   13 35 34.521  +20 42 25.31     1.35   425357  sz?
FCG J133541.0+535219   13 35 41.000  +53 52 19.52     0.39   425502  nat/wat
FCG J133903.6+281237   13 39 03.699  +28 12 37.72     0.87   429241  sz
FCG J133906.7-063703   13 39 06.742  -06 37 03.60     0.54   429320  sz
FCG J133913.1+102443   13 39 13.104  +10 24 43.38     0.84   429420  sz
FCG J133947.1+375650   13 39 47.156  +37 56 50.13     0.64   430058  sz
FCG J134220.5+022524   13 42 20.504  +02 25 24.20     0.85   432890  sz?
FCG J134238.8+064314   13 42 38.889  +06 43 14.13     1.27   433275  b wat? dl?
FCG J134251.7+064230   13 42 51.703  +06 42 30.69     0.90   433517  sz
FCG J134300.4+462731   13 43 00.471  +46 27 31.22     2.20   433684  sz? wat?
FCG J134331.4+630658   13 43 31.436  +63 06 58.56     1.28   434247
FCG J134415.9+331720   13 44 15.935  +33 17 20.51     2.40   435058  mg core at (J2000) 13 44 15.694  +33 17 17.18
FCG J134447.1-003011   13 44 47.156  -00 30 11.48     1.61   435614
FCG J134918.7-014926   13 49 18.701  -01 49 26.33     0.93   440692  wat?
FCG J135100.8+251903   13 51 00.836  +25 19 03.95     1.07   442620  dl?
FCG J135110.7+072847   13 51 10.763  +07 28 47.85     6.40   442787  mg sz? td? int low level, perhaps even larger
FCG J135222.8-032520   13 52 22.885  -03 25 20.73     1.46   444106  sz dl
FCG J135526.1+352547   13 55 26.147  +35 25 47.16     0.54   447490  rc
FCG J135710.6+340737   13 57 10.698  +34 07 37.97     1.32   449341
FCG J140006.7+073659   14 00 06.732  +07 36 59.87     1.03   452637  sz?
FCG J140217.5+610531   14 02 17.554  +61 05 31.09     0.99   455098
FCG J140409.5+562224   14 04 09.544  +56 22 24.89     0.98   457174  sz?
FCG J140656.3+550402   14 06 56.349  +55 04 02.76     1.18   460202  wat
FCG J140718.4+513204   14 07 18.442  +51 32 04.67     2.79   460552  sz? x? ring-lobe? int
FCG J141057.9+374918   14 10 57.934  +37 49 18.01     0.73   464769  sz
FCG J141250.5+230129   14 12 50.520  +23 01 29.20     0.77   466825  sz dl
FCG J141314.3+074137   14 13 14.320  +07 41 37.84     0.79   467252
FCG J141755.3+250808   14 17 55.356  +25 08 08.31     1.98   472365  sz?
FCG J142037.7+355248   14 20 37.725  +35 52 48.13     0.94   475398  sz?
FCG J142141.2-074337   14 21 41.232  -07 43 37.19     0.63   476590  wat
FCG J142321.0+244815   14 23 21.052  +24 48 15.31     1.05   478346  sz? asym
FCG J142511.9-045644   14 25 11.972  -04 56 44.15     0.90   480374  sz
FCG J142842.9+241054   14 28 42.970  +24 10 54.61     1.51   484264
FCG J143017.4+521730   14 30 17.437  +52 17 30.67     0.62   486058  sz dl x? butterfly int, core id ambiguous
FCG J143103.4+053814   14 31 03.452  +05 38 14.07     1.38   486832
FCG J143149.1+192256   14 31 49.133  +19 22 56.50     0.62   487775  sz
FCG J143224.4-050724   14 32 24.441  -05 07 24.56     1.38   488382  sz?
FCG J143240.7+263451   14 32 40.753  +26 34 51.31     0.70   488729  sz?
FCG J143243.5+443621   14 32 43.513  +44 36 21.42     1.16   488756  sz?  wat?
FCG J143413.4+204614   14 34 13.404  +20 46 14.70     0.79   490401
FCG J143421.5+044140   14 34 21.543  +04 41 40.63     0.73   490574  sz? dl?
FCG J143715.7+244542   14 37 15.707  +24 45 42.36     2.32   493744  nat? sz?
FCG J143934.0+531442   14 39 34.067  +53 14 42.07     0.72   496404  sz? wat??
FCG J143957.9+282419   14 39 57.957  +28 24 19.88     1.35   496872  sz
FCG J144439.5+381718   14 44 39.586  +38 17 18.60     1.22   501966
FCG J144532.4-062611   14 45 32.407  -06 26 11.17     1.02   503027  sz? dl
FCG J144636.8+004702   14 46 36.865  +00 47 02.55     0.78   504289  sz?
FCG J144801.8+295434   14 48 01.855  +29 54 34.16     0.74   505822  mg sz? dl? x irr
FCG J144848.7+035725   14 48 48.796  +03 57 25.13     1.48   506672  sz?
FCG J144859.6+492341   14 48 59.669  +49 23 41.48     0.87   506857  sz
FCG J145027.4-060733   14 50 27.453  -06 07 33.27     0.85   508565
FCG J145049.5+000125   14 50 49.541  +00 01 25.54     0.98   508980  sz?
FCG J145055.1-031555   14 50 55.114  -03 15 55.92     0.84   509063  sz
FCG J145305.6+210835   14 53 05.697  +21 08 35.48     1.27   511504  sz? dl? wat?
FCG J145859.9+275401   14 58 59.929  +27 54 01.90     0.29   518112  b arc?
FCG J145911.0+383637   14 59 11.015  +38 36 37.30     0.50   518317  sz?
FCG J145936.6+165526   14 59 36.697  +16 55 26.30     1.43   518751  sz
FCG J150003.8+132744   15 00 03.857  +13 27 44.53     1.91   519254  nat? sz?  beautiful
FCG J150055.2+154240   15 00 55.268  +15 42 40.06     1.49   520204
FCG J150117.0+545517   15 01 17.088  +54 55 17.04     0.84   520648  ring-lobe catalog missed lobe
FCG J150121.2+401211   15 01 21.277  +40 12 11.85     1.39   520706
FCG J150312.1+115434   15 03 12.193  +11 54 34.79     1.43   522852  sz
FCG J151056.2+054441   15 10 56.220  +05 44 41.65     0.61   531415  wat/nat sz? 1508+059
FCG J151109.3+565052   15 11 09.310  +56 50 52.05     0.74   531644  sz dl
FCG J151126.1+363335   15 11 26.128  +36 33 35.12     1.05   531936  sz w?
FCG J152105.9+521438   15 21 05.941  +52 14 38.83     1.04   542536  sz?
FCG J152510.4+125308   15 25 10.416  +12 53 08.46     1.76   547071  int core id ambiguous
FCG J152736.9+182238   15 27 36.971  +18 22 38.28     1.43   549770  sz? wat? catalog missed apparent core
FCG J153008.2+231617   15 30 08.259  +23 16 17.92     1.68   552468  nat? catalog missed jet? core id ambiguous
FCG J153058.2-070331   15 30 58.204  -07 03 31.72     1.46   553485  sz? dl
FCG J153440.0+055613   15 34 40.053  +05 56 13.87     0.75   557533  sz
FCG J153841.3-024206   15 38 41.304  -02 42 06.24     1.32   562013  sz?
FCG J154013.9+312123   15 40 13.996  +31 21 23.48     0.61   563655  sz?
FCG J154028.9+492501   15 40 28.917  +49 25 01.33     1.59   563938  w? sz?
FCG J154048.7+013205   15 40 48.795  +01 32 05.83     1.54   564252  sz?
FCG J154057.2+634417   15 40 57.210  +63 44 17.40     1.16   564408  sz dl
FCG J154517.2+504751   15 45 17.286  +50 47 51.99     1.09   569091
FCG J154537.3-033044   15 45 37.360  -03 30 44.81     0.97   569508  td?
FCG J154635.7+084424   15 46 35.700  +08 44 24.08     0.81   570586  sz?
FCG J154709.5-004638   15 47 09.583  -00 46 38.05     0.85   571217  wat
FCG J154806.4+363346   15 48 06.499  +36 33 46.41     1.37   572196  sz? wat?
FCG J155005.0+224603   15 50 05.042  +22 46 03.03     1.07   574298  sz
FCG J155116.8+265426   15 51 16.867  +26 54 26.67     1.36   575514  sz?
FCG J155402.0+323332   15 54 02.090  +32 33 32.21     0.95   578317  mg sz int
FCG J155749.8+161834   15 57 49.817  +16 18 34.93     0.46   582182
FCG J155834.5+075954   15 58 34.528  +07 59 54.13     2.76   583021  w
FCG J160058.7+130652   16 00 58.793  +13 06 52.66     0.84   585490  sz?
FCG J160130.3+342311   16 01 30.355  +34 23 11.26     1.08   585949  sz? b?
FCG J160424.7+270314   16 04 24.733  +27 03 14.91     0.95   588871
FCG J160513.7+071138   16 05 13.734  +07 11 38.95     2.71   589736  int
FCG J160719.1+062544   16 07 19.193  +06 25 44.53     1.53   591790  x
FCG J160821.2+282843   16 08 21.221  +28 28 43.25     1.30   592824  sz
FCG J161115.0+101712   16 11 15.032  +10 17 12.05     0.70   595656  ring-lobe
FCG J161310.0+292925   16 13 10.089  +29 29 25.13     0.40   597475  sz
FCG J161321.0+520304   16 13 21.023  +52 03 04.21     0.57   597665  sz
FCG J161449.7+321055   16 14 49.710  +32 10 55.31     1.00   599007  sz
FCG J161453.0+024059   16 14 53.065  +02 40 59.95     0.57   599072  sz
FCG J161543.1+124544   16 15 43.161  +12 45 44.89     1.40   599861  sz
FCG J161646.1+280953   16 16 46.110  +28 09 53.25     1.14   600809  td?
FCG J161757.2+545118   16 17 57.295  +54 51 18.11     0.87   601930  sz dl?
FCG J161803.6+121132   16 18 03.657  +12 11 32.77     1.33   601989  sz dl
FCG J161932.0+284102   16 19 32.006  +28 41 02.10     0.72   603340  sz? arc?
FCG J162022.0+201700   16 20 22.068  +20 17 00.61     0.54   604094
FCG J162359.7+431838   16 23 59.757  +43 18 38.19     0.92   607376  nat? dl?
FCG J162724.9+501943   16 27 24.961  +50 19 43.32     0.69   610556  sz?
FCG J162754.5+290620   16 27 54.538  +29 06 20.94     1.63   610985  td x?, estimated core at (J2000) 16 27 54.658  +29 06 20.93
FCG J162812.0+390626   16 28 12.040  +39 06 26.21     2.23   611178  nat? dl
FCG J162857.5+575044   16 28 57.577  +57 50 44.97     0.52   611874  rc
FCG J163104.8+185525   16 31 04.886  +18 55 25.81     0.94   613681  sz?
FCG J163301.0+084729   16 33 01.093  +08 47 29.36     1.13   615324  mg unu
FCG J163702.1+413020   16 37 02.185  +41 30 20.91     1.00   618723  sz
FCG J164222.7+450105   16 42 22.774  +45 01 05.78     0.51   623247  b?
FCG J164318.5+264230   16 43 18.532  +26 42 30.66     0.60   623903  sz
FCG J164619.6+554956   16 46 19.642  +55 49 56.77     0.56   626116  sz
FCG J164705.0+515410   16 47 05.044  +51 54 10.32     0.85   626654  w td?
FCG J164928.4+413340   16 49 28.455  +41 33 40.12     0.67   628498
FCG J164948.2+165145   16 49 48.289  +16 51 45.95     0.80   628743  b x? fans
FCG J165857.0+340822   16 58 57.064  +34 08 22.30     0.74   635304  sz?
FCG J165952.6+260235   16 59 52.690  +26 02 35.91     0.88   635963
FCG J170035.6+485108   17 00 35.687  +48 51 08.42     0.97   636419
FCG J170202.0+531241   17 02 02.015  +53 12 41.95     2.31   637334  sz??
FCG J170304.7+553300   17 03 04.757  +55 33 00.51     0.85   638125
FCG J170502.0+283907   17 05 02.031  +28 39 07.75     0.38   639481
FCG J170518.1+394033   17 05 18.151  +39 40 33.10     1.71   639604  td? sz?
FCG J170616.4+200645   17 06 16.454  +20 06 45.43     0.75   640262  wat
FCG J170625.5+434037   17 06 25.510  +43 40 37.73     1.84   640321  sz? dl?
FCG J170650.7+381620   17 06 50.791  +38 16 20.17     1.40   640617  mg ppd
FCG J171036.5+461107   17 10 36.504  +46 11 07.96     1.20   642897  x sz?
FCG J171041.6+423944   17 10 41.669  +42 39 44.80     1.27   642952  nat
FCG J171317.4+581243   17 13 17.450  +58 12 43.23     0.39   644443  sz dl
FCG J171626.8+502346   17 16 26.880  +50 23 46.97     0.54   646306  sz catalog missed lobe
FCG J172050.5+301537   17 20 50.540  +30 15 37.05     0.91   648810  sz? dl?
FCG J172308.1+301715   17 23 08.146  +30 17 15.65     1.25   649852  sz int
FCG J172506.7+345214   17 25 06.746  +34 52 14.39     1.03   650764  mg sz? parallel
FCG J172708.6+372714   17 27 08.624  +37 27 14.64     1.13   651675  wat?
FCG J172814.0+485519   17 28 14.052  +48 55 19.46     1.06   652083  sz?
FCG J172856.9+442136   17 28 56.934  +44 21 36.18     1.04   652351
FCG J173249.5+563426   17 32 49.530  +56 34 26.83     0.58   653620  sz? arc?
FCG J173334.2+434257   17 33 34.279  +43 42 57.65     0.66   653855  sz
FCG J214346.0-085833   21 43 46.076  -08 58 33.23     0.78   659679  jet/tail?
FCG J214900.9-000422   21 49 00.956  -00 04 22.55     0.56   660337  sz?
FCG J215127.8-000513   21 51 27.882  -00 05 13.30     0.68   660640  nat?
FCG J225951.5-092548   22 59 51.550  -09 25 48.96     1.30   669046
FCG J231541.6-002609   23 15 41.658  -00 26 09.78     0.84   670984  sz? nat? dl?
FCG J232208.2-094152   23 22 08.206  -09 41 52.78     0.52   671777  sz
FCG J235355.1+001254   23 53 55.175  +00 12 54.65     1.34   675669  sz dl?

The significance of the system coordinate needs to be considered in the context
of the type of group and the estimated size.  Note that only the tabulated
coordinates that are associated with a FIRST catalog source have the
significant figures of the FIRST catalog itself.  The remainder are given to
the same number of digits as the FIRST catalog for tabular consistency and convenience.

